Minimum-weight frames under subresonant harmonic excitation: Robust constraints on dynamic compliance, peak input power, and eigenfrequencies

This work addresses minimum-weight design of undamped Euler-Bernoulli frame structures under subresonant single-frequency harmonic excitations, focusing on (robust) dynamic compliance and (robust) peak input power with ellipsoidal load uncertainty. We develop a semidefinite reformulation of robust dynamic compliance for subresonant single-frequency excitation and prove its equivalence to robust peak input power. We show that both these response measures admit an exact reformulation as a free-vibration eigenvalue constraint with design-independent mass augmentation, unifying static, dynamic, and modal requirements. Despite the nonconvex polynomial dependence on cross-sectional areas, certified bounds on global minimizers are obtained via the moment-sum-of-squares hierarchy of semidefinite relaxations. Benchmark studies on 10- and 35-segment frames corroborate the theory. For the 10-segment problem, we obtain the global optimum; for the 35-segment frame, we find high-quality locally-optimal designs that substantially improve on the best known one. We further fabricate and experimentally validate an additional design that closely matches the predictions of the model.

==> expframe.dat <==
NaN NaN
0.000000 0.000000
0.000200 -0.000000
0.000399 -0.000001
0.000599 -0.000002
0.000799 -0.000004
0.000998 -0.000006
0.001198 -0.000008
0.001397 -0.000011
0.001597 -0.000015
0.001797 -0.000019
0.001996 -0.000023
0.002196 -0.000028
0.002396 -0.000033
0.002595 -0.000038
0.002795 -0.000044
0.002994 -0.000050
0.003194 -0.000057
0.003394 -0.000064
0.003593 -0.000072
0.003793 -0.000080
0.003993 -0.000088
0.004192 -0.000097
0.004392 -0.000106
0.004591 -0.000116
0.004791 -0.000126
0.004991 -0.000136
0.005190 -0.000146
0.005390 -0.000157
0.005590 -0.000169
0.005789 -0.000180
0.005989 -0.000192
0.006188 -0.000205
0.006388 -0.000217
0.006588 -0.000230
0.006787 -0.000244
0.006987 -0.000257
0.007187 -0.000271
0.007386 -0.000285
0.007586 -0.000300
0.007785 -0.000315
0.007985 -0.000330
0.008185 -0.000346
0.008384 -0.000361
0.008584 -0.000377
0.008784 -0.000394
0.008983 -0.000410
0.009183 -0.000427
0.009382 -0.000445
0.009582 -0.000462
0.009782 -0.000480
0.009981 -0.000498
0.010181 -0.000516
0.010381 -0.000534
0.010580 -0.000553
0.010780 -0.000572
0.010979 -0.000591
0.011179 -0.000611
0.011379 -0.000630
0.011578 -0.000650
0.011778 -0.000670
0.011978 -0.000691
0.012177 -0.000711
0.012377 -0.000732
0.012576 -0.000753
0.012776 -0.000774
0.012976 -0.000795
0.013175 -0.000817
0.013375 -0.000838
0.013575 -0.000860
0.013774 -0.000882
0.013974 -0.000904
0.014173 -0.000927
0.014373 -0.000949
0.014573 -0.000972
0.014772 -0.000995
0.014972 -0.001018
0.015172 -0.001041
0.015371 -0.001064
0.015571 -0.001088
0.015770 -0.001111
0.015970 -0.001135
0.016170 -0.001159
0.016369 -0.001183
0.016569 -0.001207
0.016769 -0.001231
0.016968 -0.001255
0.017168 -0.001279
0.017367 -0.001304
0.017567 -0.001328
0.017767 -0.001353
0.017966 -0.001378
0.018166 -0.001402
0.018366 -0.001427
0.018565 -0.001452
0.018765 -0.001477
0.018964 -0.001502
0.019164 -0.001527
0.019364 -0.001553
0.019563 -0.001578
0.019763 -0.001603
0.019963 -0.001628
NaN NaN
0.019963 -0.001628
0.020162 -0.001654
0.020362 -0.001679
0.020561 -0.001704
0.020761 -0.001730
0.020961 -0.001755
0.021160 -0.001781
0.021360 -0.001806
0.021560 -0.001832
0.021759 -0.001857
0.021959 -0.001883
0.022158 -0.001908
0.022358 -0.001934
0.022558 -0.001959
0.022757 -0.001984
0.022957 -0.002010
0.023157 -0.002035
0.023356 -0.002060
0.023556 -0.002086
0.023755 -0.002111
0.023955 -0.002136
0.024155 -0.002161
0.024354 -0.002186
0.024554 -0.002211
0.024754 -0.002236
0.024953 -0.002261
0.025153 -0.002286
0.025352 -0.002311
0.025552 -0.002336
0.025752 -0.002360
0.025951 -0.002385
0.026151 -0.002409
0.026351 -0.002433
0.026550 -0.002458
0.026750 -0.002482
0.026949 -0.002506
0.027149 -0.002529
0.027349 -0.002553
0.027548 -0.002577
0.027748 -0.002600
0.027948 -0.002624
0.028147 -0.002647
0.028347 -0.002670
0.028546 -0.002693
0.028746 -0.002716
0.028946 -0.002738
0.029145 -0.002761
0.029345 -0.002783
0.029545 -0.002805
0.029744 -0.002827
0.029944 -0.002849
0.030143 -0.002871
0.030343 -0.002892
0.030543 -0.002913
0.030742 -0.002934
0.030942 -0.002955
0.031142 -0.002976
0.031341 -0.002996
0.031541 -0.003016
0.031740 -0.003036
0.031940 -0.003056
0.032140 -0.003076
0.032339 -0.003095
0.032539 -0.003114
0.032739 -0.003133
0.032938 -0.003152
0.033138 -0.003170
0.033337 -0.003188
0.033537 -0.003206
0.033737 -0.003224
0.033936 -0.003241
0.034136 -0.003258
0.034336 -0.003275
0.034535 -0.003292
0.034735 -0.003308
0.034934 -0.003324
0.035134 -0.003339
0.035334 -0.003355
0.035533 -0.003370
0.035733 -0.003385
0.035933 -0.003399
0.036132 -0.003413
0.036332 -0.003427
0.036531 -0.003441
0.036731 -0.003454
0.036931 -0.003467
0.037130 -0.003480
0.037330 -0.003492
0.037530 -0.003504
0.037729 -0.003515
0.037929 -0.003526
0.038128 -0.003537
0.038328 -0.003548
0.038528 -0.003558
0.038727 -0.003568
0.038927 -0.003577
0.039127 -0.003586
0.039326 -0.003595
0.039526 -0.003603
0.039725 -0.003611
0.039925 -0.003618
NaN NaN
0.039925 -0.003618
0.040125 -0.003626
0.040324 -0.003634
0.040524 -0.003642
0.040724 -0.003651
0.040924 -0.003660
0.041123 -0.003670
0.041323 -0.003680
0.041523 -0.003691
0.041723 -0.003702
0.041922 -0.003714
0.042122 -0.003726
0.042322 -0.003739
0.042521 -0.003751
0.042721 -0.003765
0.042921 -0.003778
0.043121 -0.003793
0.043320 -0.003807
0.043520 -0.003822
0.043720 -0.003837
0.043920 -0.003853
0.044119 -0.003869
0.044319 -0.003886
0.044519 -0.003903
0.044718 -0.003920
0.044918 -0.003938
0.045118 -0.003956
0.045318 -0.003974
0.045517 -0.003993
0.045717 -0.004012
0.045917 -0.004031
0.046117 -0.004051
0.046316 -0.004071
0.046516 -0.004091
0.046716 -0.004112
0.046916 -0.004133
0.047115 -0.004154
0.047315 -0.004176
0.047515 -0.004198
0.047714 -0.004220
0.047914 -0.004242
0.048114 -0.004265
0.048314 -0.004288
0.048513 -0.004312
0.048713 -0.004335
0.048913 -0.004359
0.049113 -0.004384
0.049312 -0.004408
0.049512 -0.004433
0.049712 -0.004458
0.049911 -0.004483
0.050111 -0.004508
0.050311 -0.004534
0.050511 -0.004560
0.050710 -0.004586
0.050910 -0.004613
0.051110 -0.004639
0.051310 -0.004666
0.051509 -0.004693
0.051709 -0.004720
0.051909 -0.004748
0.052108 -0.004775
0.052308 -0.004803
0.052508 -0.004831
0.052708 -0.004859
0.052907 -0.004888
0.053107 -0.004916
0.053307 -0.004945
0.053507 -0.004974
0.053706 -0.005003
0.053906 -0.005032
0.054106 -0.005061
0.054305 -0.005091
0.054505 -0.005120
0.054705 -0.005150
0.054905 -0.005180
0.055104 -0.005210
0.055304 -0.005240
0.055504 -0.005270
0.055704 -0.005300
0.055903 -0.005331
0.056103 -0.005361
0.056303 -0.005392
0.056502 -0.005423
0.056702 -0.005454
0.056902 -0.005484
0.057102 -0.005515
0.057301 -0.005546
0.057501 -0.005577
0.057701 -0.005609
0.057901 -0.005640
0.058100 -0.005671
0.058300 -0.005702
0.058500 -0.005734
0.058700 -0.005765
0.058899 -0.005797
0.059099 -0.005828
0.059299 -0.005859
0.059498 -0.005891
0.059698 -0.005922
0.059898 -0.005954
NaN NaN
0.059898 -0.005954
0.060098 -0.005985
0.060297 -0.006017
0.060497 -0.006048
0.060697 -0.006080
0.060897 -0.006111
0.061096 -0.006143
0.061296 -0.006174
0.061496 -0.006206
0.061695 -0.006237
0.061895 -0.006269
0.062095 -0.006300
0.062295 -0.006331
0.062494 -0.006362
0.062694 -0.006393
0.062894 -0.006425
0.063094 -0.006456
0.063293 -0.006486
0.063493 -0.006517
0.063693 -0.006548
0.063892 -0.006579
0.064092 -0.006609
0.064292 -0.006640
0.064492 -0.006670
0.064691 -0.006701
0.064891 -0.006731
0.065091 -0.006761
0.065291 -0.006791
0.065490 -0.006821
0.065690 -0.006851
0.065890 -0.006880
0.066089 -0.006910
0.066289 -0.006939
0.066489 -0.006968
0.066689 -0.006997
0.066888 -0.007026
0.067088 -0.007055
0.067288 -0.007083
0.067488 -0.007112
0.067687 -0.007140
0.067887 -0.007168
0.068087 -0.007196
0.068286 -0.007223
0.068486 -0.007251
0.068686 -0.007278
0.068886 -0.007305
0.069085 -0.007332
0.069285 -0.007359
0.069485 -0.007385
0.069685 -0.007411
0.069884 -0.007437
0.070084 -0.007463
0.070284 -0.007489
0.070483 -0.007514
0.070683 -0.007539
0.070883 -0.007564
0.071083 -0.007588
0.071282 -0.007613
0.071482 -0.007637
0.071682 -0.007660
0.071882 -0.007684
0.072081 -0.007707
0.072281 -0.007730
0.072481 -0.007753
0.072681 -0.007775
0.072880 -0.007797
0.073080 -0.007819
0.073280 -0.007840
0.073479 -0.007861
0.073679 -0.007882
0.073879 -0.007903
0.074079 -0.007923
0.074278 -0.007943
0.074478 -0.007962
0.074678 -0.007982
0.074878 -0.008000
0.075077 -0.008019
0.075277 -0.008037
0.075477 -0.008055
0.075676 -0.008072
0.075876 -0.008089
0.076076 -0.008106
0.076276 -0.008122
0.076475 -0.008138
0.076675 -0.008154
0.076875 -0.008169
0.077075 -0.008184
0.077274 -0.008198
0.077474 -0.008212
0.077674 -0.008226
0.077873 -0.008239
0.078073 -0.008252
0.078273 -0.008264
0.078473 -0.008276
0.078672 -0.008287
0.078872 -0.008298
0.079072 -0.008309
0.079272 -0.008319
0.079471 -0.008329
0.079671 -0.008338
0.079871 -0.008347
NaN NaN
0.079871 -0.008347
0.080071 -0.008356
0.080270 -0.008365
0.080470 -0.008375
0.080670 -0.008385
0.080870 -0.008396
0.081070 -0.008407
0.081270 -0.008419
0.081469 -0.008432
0.081669 -0.008445
0.081869 -0.008458
0.082069 -0.008472
0.082269 -0.008486
0.082469 -0.008501
0.082668 -0.008516
0.082868 -0.008532
0.083068 -0.008548
0.083268 -0.008565
0.083468 -0.008582
0.083668 -0.008599
0.083867 -0.008617
0.084067 -0.008636
0.084267 -0.008654
0.084467 -0.008674
0.084667 -0.008693
0.084867 -0.008713
0.085066 -0.008734
0.085266 -0.008754
0.085466 -0.008776
0.085666 -0.008797
0.085866 -0.008819
0.086066 -0.008841
0.086265 -0.008864
0.086465 -0.008887
0.086665 -0.008911
0.086865 -0.008934
0.087065 -0.008958
0.087265 -0.008983
0.087465 -0.009008
0.087664 -0.009033
0.087864 -0.009058
0.088064 -0.009084
0.088264 -0.009110
0.088464 -0.009137
0.088664 -0.009163
0.088863 -0.009190
0.089063 -0.009218
0.089263 -0.009245
0.089463 -0.009273
0.089663 -0.009301
0.089863 -0.009329
0.090062 -0.009358
0.090262 -0.009387
0.090462 -0.009416
0.090662 -0.009446
0.090862 -0.009475
0.091062 -0.009505
0.091261 -0.009536
0.091461 -0.009566
0.091661 -0.009597
0.091861 -0.009627
0.092061 -0.009658
0.092261 -0.009690
0.092460 -0.009721
0.092660 -0.009753
0.092860 -0.009785
0.093060 -0.009817
0.093260 -0.009849
0.093460 -0.009881
0.093659 -0.009914
0.093859 -0.009947
0.094059 -0.009980
0.094259 -0.010013
0.094459 -0.010046
0.094659 -0.010079
0.094858 -0.010113
0.095058 -0.010146
0.095258 -0.010180
0.095458 -0.010214
0.095658 -0.010248
0.095858 -0.010282
0.096057 -0.010316
0.096257 -0.010351
0.096457 -0.010385
0.096657 -0.010420
0.096857 -0.010454
0.097057 -0.010489
0.097256 -0.010524
0.097456 -0.010559
0.097656 -0.010593
0.097856 -0.010628
0.098056 -0.010663
0.098256 -0.010698
0.098456 -0.010734
0.098655 -0.010769
0.098855 -0.010804
0.099055 -0.010839
0.099255 -0.010874
0.099455 -0.010910
0.099655 -0.010945
0.099854 -0.010980
NaN NaN
0.099854 -0.010980
0.100054 -0.011015
0.100254 -0.011051
0.100454 -0.011086
0.100654 -0.011121
0.100854 -0.011156
0.101053 -0.011192
0.101253 -0.011227
0.101453 -0.011262
0.101653 -0.011297
0.101853 -0.011332
0.102053 -0.011367
0.102252 -0.011402
0.102452 -0.011437
0.102652 -0.011472
0.102852 -0.011506
0.103052 -0.011541
0.103252 -0.011576
0.103451 -0.011610
0.103651 -0.011645
0.103851 -0.011679
0.104051 -0.011713
0.104251 -0.011747
0.104451 -0.011781
0.104650 -0.011815
0.104850 -0.011849
0.105050 -0.011883
0.105250 -0.011916
0.105450 -0.011950
0.105650 -0.011983
0.105849 -0.012016
0.106049 -0.012049
0.106249 -0.012082
0.106449 -0.012114
0.106649 -0.012147
0.106849 -0.012179
0.107048 -0.012211
0.107248 -0.012243
0.107448 -0.012275
0.107648 -0.012306
0.107848 -0.012337
0.108048 -0.012369
0.108247 -0.012399
0.108447 -0.012430
0.108647 -0.012461
0.108847 -0.012491
0.109047 -0.012521
0.109247 -0.012551
0.109446 -0.012580
0.109646 -0.012610
0.109846 -0.012639
0.110046 -0.012668
0.110246 -0.012696
0.110446 -0.012724
0.110646 -0.012752
0.110845 -0.012780
0.111045 -0.012808
0.111245 -0.012835
0.111445 -0.012862
0.111645 -0.012888
0.111845 -0.012914
0.112044 -0.012940
0.112244 -0.012966
0.112444 -0.012991
0.112644 -0.013017
0.112844 -0.013041
0.113044 -0.013066
0.113243 -0.013090
0.113443 -0.013113
0.113643 -0.013137
0.113843 -0.013160
0.114043 -0.013182
0.114243 -0.013205
0.114442 -0.013227
0.114642 -0.013248
0.114842 -0.013269
0.115042 -0.013290
0.115242 -0.013310
0.115442 -0.013330
0.115641 -0.013350
0.115841 -0.013369
0.116041 -0.013388
0.116241 -0.013406
0.116441 -0.013424
0.116641 -0.013442
0.116840 -0.013459
0.117040 -0.013476
0.117240 -0.013492
0.117440 -0.013508
0.117640 -0.013523
0.117840 -0.013538
0.118039 -0.013552
0.118239 -0.013566
0.118439 -0.013580
0.118639 -0.013593
0.118839 -0.013605
0.119039 -0.013617
0.119238 -0.013629
0.119438 -0.013640
0.119638 -0.013650
0.119838 -0.013660
NaN NaN
0.119838 -0.013660
0.120038 -0.013670
0.120238 -0.013681
0.120438 -0.013693
0.120638 -0.013705
0.120838 -0.013717
0.121038 -0.013730
0.121238 -0.013744
0.121438 -0.013758
0.121637 -0.013773
0.121837 -0.013789
0.122037 -0.013805
0.122237 -0.013822
0.122437 -0.013839
0.122637 -0.013856
0.122837 -0.013875
0.123037 -0.013894
0.123237 -0.013913
0.123437 -0.013933
0.123637 -0.013953
0.123837 -0.013974
0.124037 -0.013996
0.124237 -0.014017
0.124437 -0.014040
0.124637 -0.014063
0.124837 -0.014086
0.125037 -0.014110
0.125236 -0.014134
0.125436 -0.014159
0.125636 -0.014184
0.125836 -0.014210
0.126036 -0.014236
0.126236 -0.014263
0.126436 -0.014290
0.126636 -0.014317
0.126836 -0.014345
0.127036 -0.014373
0.127236 -0.014402
0.127436 -0.014431
0.127636 -0.014461
0.127836 -0.014491
0.128036 -0.014521
0.128236 -0.014552
0.128436 -0.014583
0.128636 -0.014614
0.128836 -0.014646
0.129035 -0.014678
0.129235 -0.014710
0.129435 -0.014743
0.129635 -0.014776
0.129835 -0.014810
0.130035 -0.014843
0.130235 -0.014877
0.130435 -0.014912
0.130635 -0.014946
0.130835 -0.014981
0.131035 -0.015017
0.131235 -0.015052
0.131435 -0.015088
0.131635 -0.015124
0.131835 -0.015161
0.132035 -0.015197
0.132235 -0.015234
0.132435 -0.015271
0.132634 -0.015309
0.132834 -0.015346
0.133034 -0.015384
0.133234 -0.015422
0.133434 -0.015461
0.133634 -0.015499
0.133834 -0.015538
0.134034 -0.015577
0.134234 -0.015616
0.134434 -0.015655
0.134634 -0.015695
0.134834 -0.015734
0.135034 -0.015774
0.135234 -0.015814
0.135434 -0.015854
0.135634 -0.015895
0.135834 -0.015935
0.136034 -0.015976
0.136233 -0.016016
0.136433 -0.016057
0.136633 -0.016098
0.136833 -0.016139
0.137033 -0.016180
0.137233 -0.016222
0.137433 -0.016263
0.137633 -0.016304
0.137833 -0.016346
0.138033 -0.016387
0.138233 -0.016429
0.138433 -0.016471
0.138633 -0.016513
0.138833 -0.016555
0.139033 -0.016596
0.139233 -0.016638
0.139433 -0.016680
0.139633 -0.016722
0.139832 -0.016764
NaN NaN
0.139832 -0.016764
0.140032 -0.016806
0.140232 -0.016848
0.140432 -0.016890
0.140632 -0.016932
0.140832 -0.016975
0.141032 -0.017017
0.141232 -0.017059
0.141432 -0.017100
0.141632 -0.017142
0.141832 -0.017184
0.142032 -0.017226
0.142232 -0.017268
0.142432 -0.017310
0.142632 -0.017351
0.142832 -0.017393
0.143032 -0.017435
0.143232 -0.017476
0.143432 -0.017517
0.143631 -0.017559
0.143831 -0.017600
0.144031 -0.017641
0.144231 -0.017682
0.144431 -0.017723
0.144631 -0.017763
0.144831 -0.017804
0.145031 -0.017845
0.145231 -0.017885
0.145431 -0.017925
0.145631 -0.017965
0.145831 -0.018005
0.146031 -0.018045
0.146231 -0.018084
0.146431 -0.018124
0.146631 -0.018163
0.146831 -0.018202
0.147031 -0.018241
0.147230 -0.018279
0.147430 -0.018318
0.147630 -0.018356
0.147830 -0.018394
0.148030 -0.018432
0.148230 -0.018470
0.148430 -0.018507
0.148630 -0.018544
0.148830 -0.018581
0.149030 -0.018618
0.149230 -0.018654
0.149430 -0.018690
0.149630 -0.018726
0.149830 -0.018761
0.150030 -0.018797
0.150230 -0.018832
0.150430 -0.018866
0.150630 -0.018901
0.150829 -0.018935
0.151029 -0.018969
0.151229 -0.019002
0.151429 -0.019036
0.151629 -0.019068
0.151829 -0.019101
0.152029 -0.019133
0.152229 -0.019165
0.152429 -0.019196
0.152629 -0.019228
0.152829 -0.019258
0.153029 -0.019289
0.153229 -0.019319
0.153429 -0.019349
0.153629 -0.019378
0.153829 -0.019407
0.154029 -0.019435
0.154229 -0.019463
0.154429 -0.019491
0.154628 -0.019519
0.154828 -0.019545
0.155028 -0.019572
0.155228 -0.019598
0.155428 -0.019624
0.155628 -0.019649
0.155828 -0.019673
0.156028 -0.019698
0.156228 -0.019721
0.156428 -0.019745
0.156628 -0.019768
0.156828 -0.019790
0.157028 -0.019812
0.157228 -0.019833
0.157428 -0.019854
0.157628 -0.019875
0.157828 -0.019895
0.158028 -0.019914
0.158227 -0.019933
0.158427 -0.019951
0.158627 -0.019969
0.158827 -0.019987
0.159027 -0.020003
0.159227 -0.020020
0.159427 -0.020035
0.159627 -0.020050
0.159827 -0.020065
NaN NaN
0.039925 -0.003618
0.039929 -0.003518
0.039932 -0.003418
0.039936 -0.003318
0.039939 -0.003218
0.039942 -0.003118
0.039945 -0.003018
0.039948 -0.002918
0.039951 -0.002818
0.039954 -0.002718
0.039957 -0.002618
0.039960 -0.002518
0.039963 -0.002418
0.039965 -0.002318
0.039968 -0.002218
0.039970 -0.002118
0.039973 -0.002018
0.039975 -0.001918
0.039977 -0.001818
0.039979 -0.001718
0.039982 -0.001618
0.039984 -0.001518
0.039986 -0.001418
0.039987 -0.001318
0.039989 -0.001218
0.039991 -0.001118
0.039993 -0.001018
0.039994 -0.000918
0.039996 -0.000818
0.039997 -0.000718
0.039999 -0.000618
0.040000 -0.000518
0.040002 -0.000418
0.040003 -0.000318
0.040004 -0.000218
0.040005 -0.000118
0.040006 -0.000018
0.040008 0.000082
0.040009 0.000182
0.040009 0.000282
0.040010 0.000382
0.040011 0.000482
0.040012 0.000582
0.040013 0.000682
0.040013 0.000782
0.040014 0.000882
0.040015 0.000982
0.040015 0.001082
0.040016 0.001182
0.040016 0.001282
0.040017 0.001382
0.040017 0.001482
0.040017 0.001582
0.040018 0.001682
0.040018 0.001782
0.040018 0.001882
0.040018 0.001982
0.040018 0.002082
0.040018 0.002182
0.040018 0.002282
0.040018 0.002382
0.040018 0.002482
0.040018 0.002582
0.040018 0.002682
0.040018 0.002782
0.040018 0.002882
0.040018 0.002982
0.040018 0.003082
0.040017 0.003182
0.040017 0.003282
0.040017 0.003382
0.040017 0.003482
0.040016 0.003582
0.040016 0.003682
0.040015 0.003782
0.040015 0.003882
0.040015 0.003982
0.040014 0.004082
0.040014 0.004182
0.040013 0.004282
0.040013 0.004382
0.040012 0.004482
0.040012 0.004582
0.040011 0.004682
0.040010 0.004782
0.040010 0.004882
0.040009 0.004982
0.040009 0.005082
0.040008 0.005182
0.040007 0.005282
0.040007 0.005382
0.040006 0.005482
0.040005 0.005582
0.040005 0.005682
0.040004 0.005782
0.040003 0.005882
0.040003 0.005982
0.040002 0.006082
0.040001 0.006182
0.040001 0.006282
0.040000 0.006382
NaN NaN
0.040000 0.006382
0.039999 0.006482
0.039999 0.006582
0.039998 0.006682
0.039997 0.006782
0.039997 0.006882
0.039996 0.006982
0.039995 0.007082
0.039995 0.007182
0.039994 0.007282
0.039993 0.007382
0.039993 0.007482
0.039992 0.007582
0.039991 0.007682
0.039991 0.007782
0.039990 0.007882
0.039989 0.007982
0.039989 0.008082
0.039988 0.008182
0.039988 0.008282
0.039987 0.008382
0.039987 0.008482
0.039986 0.008582
0.039986 0.008682
0.039985 0.008782
0.039985 0.008882
0.039985 0.008982
0.039984 0.009082
0.039984 0.009182
0.039983 0.009282
0.039983 0.009382
0.039983 0.009482
0.039983 0.009582
0.039982 0.009682
0.039982 0.009782
0.039982 0.009882
0.039982 0.009982
0.039982 0.010082
0.039982 0.010182
0.039982 0.010282
0.039982 0.010382
0.039982 0.010482
0.039982 0.010582
0.039982 0.010682
0.039982 0.010782
0.039982 0.010882
0.039982 0.010982
0.039982 0.011082
0.039983 0.011182
0.039983 0.011282
0.039983 0.011382
0.039984 0.011482
0.039984 0.011582
0.039985 0.011682
0.039985 0.011782
0.039986 0.011882
0.039987 0.011982
0.039987 0.012082
0.039988 0.012182
0.039989 0.012282
0.039990 0.012382
0.039990 0.012482
0.039991 0.012582
0.039992 0.012682
0.039993 0.012782
0.039995 0.012882
0.039996 0.012982
0.039997 0.013082
0.039998 0.013182
0.040000 0.013282
0.040001 0.013382
0.040002 0.013482
0.040004 0.013582
0.040006 0.013682
0.040007 0.013782
0.040009 0.013882
0.040011 0.013982
0.040012 0.014082
0.040014 0.014182
0.040016 0.014282
0.040018 0.014382
0.040021 0.014482
0.040023 0.014582
0.040025 0.014682
0.040027 0.014782
0.040030 0.014882
0.040032 0.014982
0.040035 0.015082
0.040037 0.015182
0.040040 0.015282
0.040043 0.015382
0.040046 0.015482
0.040049 0.015582
0.040052 0.015682
0.040055 0.015782
0.040058 0.015882
0.040061 0.015982
0.040064 0.016082
0.040068 0.016182
0.040071 0.016282
0.040075 0.016382
NaN NaN
0.079871 -0.008347
0.079875 -0.008247
0.079879 -0.008147
0.079883 -0.008047
0.079887 -0.007947
0.079891 -0.007847
0.079895 -0.007747
0.079899 -0.007647
0.079902 -0.007547
0.079906 -0.007447
0.079909 -0.007347
0.079913 -0.007247
0.079916 -0.007147
0.079919 -0.007047
0.079922 -0.006947
0.079925 -0.006847
0.079928 -0.006747
0.079931 -0.006647
0.079934 -0.006547
0.079937 -0.006447
0.079940 -0.006347
0.079942 -0.006247
0.079945 -0.006147
0.079947 -0.006047
0.079950 -0.005947
0.079952 -0.005847
0.079954 -0.005747
0.079957 -0.005647
0.079959 -0.005547
0.079961 -0.005447
0.079963 -0.005347
0.079965 -0.005247
0.079967 -0.005147
0.079968 -0.005047
0.079970 -0.004947
0.079972 -0.004847
0.079974 -0.004747
0.079975 -0.004647
0.079977 -0.004547
0.079978 -0.004447
0.079980 -0.004347
0.079981 -0.004247
0.079982 -0.004147
0.079984 -0.004047
0.079985 -0.003947
0.079986 -0.003847
0.079987 -0.003747
0.079988 -0.003647
0.079989 -0.003547
0.079990 -0.003447
0.079991 -0.003347
0.079992 -0.003247
0.079993 -0.003147
0.079994 -0.003047
0.079995 -0.002947
0.079995 -0.002847
0.079996 -0.002747
0.079997 -0.002647
0.079997 -0.002547
0.079998 -0.002447
0.079998 -0.002347
0.079999 -0.002247
0.079999 -0.002147
0.080000 -0.002047
0.080000 -0.001947
0.080001 -0.001847
0.080001 -0.001747
0.080001 -0.001647
0.080001 -0.001547
0.080002 -0.001447
0.080002 -0.001347
0.080002 -0.001247
0.080002 -0.001147
0.080002 -0.001047
0.080003 -0.000947
0.080003 -0.000847
0.080003 -0.000747
0.080003 -0.000647
0.080003 -0.000547
0.080003 -0.000447
0.080003 -0.000347
0.080003 -0.000247
0.080003 -0.000147
0.080003 -0.000047
0.080003 0.000053
0.080002 0.000153
0.080002 0.000253
0.080002 0.000353
0.080002 0.000453
0.080002 0.000553
0.080002 0.000653
0.080002 0.000753
0.080001 0.000853
0.080001 0.000953
0.080001 0.001053
0.080001 0.001153
0.080001 0.001253
0.080001 0.001353
0.080000 0.001453
0.080000 0.001553
0.080000 0.001653
NaN NaN
0.080000 0.001653
0.080000 0.001753
0.080000 0.001853
0.079999 0.001953
0.079999 0.002053
0.079999 0.002153
0.079999 0.002253
0.079999 0.002353
0.079998 0.002453
0.079998 0.002553
0.079998 0.002653
0.079998 0.002753
0.079998 0.002853
0.079998 0.002953
0.079998 0.003053
0.079997 0.003153
0.079997 0.003253
0.079997 0.003353
0.079997 0.003453
0.079997 0.003553
0.079997 0.003653
0.079997 0.003753
0.079997 0.003853
0.079997 0.003953
0.079997 0.004053
0.079997 0.004153
0.079997 0.004253
0.079997 0.004353
0.079998 0.004453
0.079998 0.004553
0.079998 0.004653
0.079998 0.004753
0.079998 0.004853
0.079999 0.004953
0.079999 0.005053
0.079999 0.005153
0.080000 0.005253
0.080000 0.005353
0.080000 0.005453
0.080001 0.005553
0.080001 0.005653
0.080002 0.005753
0.080003 0.005853
0.080003 0.005953
0.080004 0.006053
0.080005 0.006153
0.080005 0.006253
0.080006 0.006353
0.080007 0.006453
0.080008 0.006553
0.080009 0.006653
0.080009 0.006753
0.080010 0.006853
0.080012 0.006953
0.080013 0.007053
0.080014 0.007153
0.080015 0.007253
0.080016 0.007353
0.080017 0.007453
0.080019 0.007553
0.080020 0.007653
0.080022 0.007753
0.080023 0.007853
0.080025 0.007953
0.080026 0.008053
0.080028 0.008153
0.080030 0.008253
0.080031 0.008353
0.080033 0.008453
0.080035 0.008553
0.080037 0.008653
0.080039 0.008753
0.080041 0.008853
0.080043 0.008953
0.080046 0.009053
0.080048 0.009153
0.080050 0.009253
0.080053 0.009353
0.080055 0.009453
0.080058 0.009553
0.080060 0.009653
0.080063 0.009753
0.080066 0.009853
0.080069 0.009953
0.080072 0.010053
0.080075 0.010153
0.080078 0.010253
0.080081 0.010353
0.080084 0.010453
0.080087 0.010553
0.080091 0.010653
0.080094 0.010753
0.080098 0.010853
0.080101 0.010953
0.080105 0.011053
0.080109 0.011153
0.080113 0.011253
0.080117 0.011353
0.080121 0.011453
0.080125 0.011553
0.080129 0.011653
NaN NaN
0.119838 -0.013660
0.119843 -0.013560
0.119848 -0.013460
0.119852 -0.013360
0.119857 -0.013260
0.119861 -0.013160
0.119866 -0.013060
0.119870 -0.012960
0.119874 -0.012860
0.119878 -0.012760
0.119882 -0.012660
0.119886 -0.012560
0.119890 -0.012460
0.119894 -0.012360
0.119897 -0.012260
0.119901 -0.012160
0.119904 -0.012060
0.119908 -0.011960
0.119911 -0.011860
0.119914 -0.011760
0.119918 -0.011660
0.119921 -0.011560
0.119924 -0.011460
0.119927 -0.011360
0.119929 -0.011260
0.119932 -0.011160
0.119935 -0.011060
0.119938 -0.010960
0.119940 -0.010860
0.119943 -0.010760
0.119945 -0.010660
0.119947 -0.010560
0.119950 -0.010460
0.119952 -0.010360
0.119954 -0.010260
0.119956 -0.010160
0.119958 -0.010060
0.119960 -0.009960
0.119962 -0.009860
0.119964 -0.009760
0.119966 -0.009660
0.119967 -0.009560
0.119969 -0.009460
0.119971 -0.009360
0.119972 -0.009260
0.119974 -0.009160
0.119975 -0.009060
0.119977 -0.008960
0.119978 -0.008860
0.119979 -0.008760
0.119980 -0.008660
0.119982 -0.008560
0.119983 -0.008460
0.119984 -0.008360
0.119985 -0.008260
0.119986 -0.008160
0.119987 -0.008060
0.119988 -0.007960
0.119989 -0.007860
0.119989 -0.007760
0.119990 -0.007660
0.119991 -0.007560
0.119992 -0.007460
0.119992 -0.007360
0.119993 -0.007260
0.119994 -0.007160
0.119994 -0.007060
0.119995 -0.006960
0.119995 -0.006860
0.119996 -0.006760
0.119996 -0.006660
0.119996 -0.006560
0.119997 -0.006460
0.119997 -0.006360
0.119998 -0.006260
0.119998 -0.006160
0.119998 -0.006060
0.119998 -0.005960
0.119999 -0.005860
0.119999 -0.005760
0.119999 -0.005660
0.119999 -0.005560
0.119999 -0.005460
0.119999 -0.005360
0.120000 -0.005260
0.120000 -0.005160
0.120000 -0.005060
0.120000 -0.004960
0.120000 -0.004860
0.120000 -0.004760
0.120000 -0.004660
0.120000 -0.004560
0.120000 -0.004460
0.120000 -0.004360
0.120000 -0.004260
0.120000 -0.004160
0.120000 -0.004060
0.120000 -0.003960
0.120000 -0.003860
0.120000 -0.003760
0.120000 -0.003660
NaN NaN
0.120000 -0.003660
0.120000 -0.003560
0.120000 -0.003460
0.120000 -0.003360
0.120000 -0.003260
0.120000 -0.003160
0.120000 -0.003060
0.120000 -0.002960
0.120000 -0.002860
0.120000 -0.002760
0.120000 -0.002660
0.120000 -0.002560
0.120000 -0.002460
0.120000 -0.002360
0.120000 -0.002260
0.120000 -0.002160
0.120000 -0.002060
0.120000 -0.001960
0.120001 -0.001860
0.120001 -0.001760
0.120001 -0.001660
0.120001 -0.001560
0.120001 -0.001460
0.120001 -0.001360
0.120002 -0.001260
0.120002 -0.001160
0.120002 -0.001060
0.120003 -0.000960
0.120003 -0.000860
0.120003 -0.000760
0.120004 -0.000660
0.120004 -0.000560
0.120005 -0.000460
0.120005 -0.000360
0.120006 -0.000260
0.120006 -0.000160
0.120007 -0.000060
0.120007 0.000040
0.120008 0.000140
0.120009 0.000240
0.120010 0.000340
0.120010 0.000440
0.120011 0.000540
0.120012 0.000640
0.120013 0.000740
0.120014 0.000840
0.120015 0.000940
0.120016 0.001040
0.120017 0.001140
0.120018 0.001240
0.120019 0.001340
0.120021 0.001440
0.120022 0.001540
0.120023 0.001640
0.120025 0.001740
0.120026 0.001840
0.120028 0.001940
0.120029 0.002040
0.120031 0.002140
0.120032 0.002240
0.120034 0.002340
0.120036 0.002440
0.120038 0.002540
0.120040 0.002640
0.120042 0.002740
0.120044 0.002840
0.120046 0.002940
0.120048 0.003040
0.120050 0.003140
0.120052 0.003240
0.120055 0.003340
0.120057 0.003440
0.120060 0.003540
0.120062 0.003640
0.120065 0.003740
0.120068 0.003840
0.120070 0.003940
0.120073 0.004040
0.120076 0.004140
0.120079 0.004240
0.120082 0.004340
0.120085 0.004440
0.120089 0.004540
0.120092 0.004640
0.120095 0.004740
0.120099 0.004840
0.120102 0.004940
0.120106 0.005040
0.120110 0.005140
0.120114 0.005240
0.120118 0.005340
0.120122 0.005440
0.120126 0.005540
0.120130 0.005640
0.120134 0.005740
0.120139 0.005840
0.120143 0.005940
0.120148 0.006040
0.120152 0.006140
0.120157 0.006240
0.120162 0.006340
NaN NaN
0.159827 -0.020065
0.159834 -0.019965
0.159841 -0.019865
0.159848 -0.019765
0.159854 -0.019665
0.159861 -0.019565
0.159867 -0.019465
0.159873 -0.019365
0.159879 -0.019265
0.159885 -0.019165
0.159891 -0.019065
0.159896 -0.018965
0.159901 -0.018865
0.159907 -0.018765
0.159912 -0.018665
0.159917 -0.018565
0.159922 -0.018465
0.159926 -0.018365
0.159931 -0.018265
0.159935 -0.018165
0.159940 -0.018065
0.159944 -0.017965
0.159948 -0.017865
0.159952 -0.017765
0.159955 -0.017665
0.159959 -0.017565
0.159963 -0.017465
0.159966 -0.017365
0.159969 -0.017265
0.159972 -0.017165
0.159975 -0.017065
0.159978 -0.016965
0.159981 -0.016865
0.159984 -0.016765
0.159987 -0.016665
0.159989 -0.016564
0.159992 -0.016464
0.159994 -0.016364
0.159996 -0.016264
0.159998 -0.016164
0.160000 -0.016064
0.160002 -0.015964
0.160004 -0.015864
0.160005 -0.015764
0.160007 -0.015664
0.160009 -0.015564
0.160010 -0.015464
0.160011 -0.015364
0.160013 -0.015264
0.160014 -0.015164
0.160015 -0.015064
0.160016 -0.014964
0.160017 -0.014864
0.160018 -0.014764
0.160019 -0.014664
0.160019 -0.014564
0.160020 -0.014464
0.160020 -0.014364
0.160021 -0.014264
0.160021 -0.014164
0.160022 -0.014064
0.160022 -0.013964
0.160022 -0.013864
0.160022 -0.013764
0.160022 -0.013664
0.160023 -0.013564
0.160023 -0.013464
0.160022 -0.013364
0.160022 -0.013264
0.160022 -0.013164
0.160022 -0.013064
0.160022 -0.012964
0.160021 -0.012864
0.160021 -0.012764
0.160021 -0.012664
0.160020 -0.012564
0.160020 -0.012464
0.160019 -0.012364
0.160019 -0.012264
0.160018 -0.012164
0.160017 -0.012064
0.160017 -0.011964
0.160016 -0.011864
0.160015 -0.011764
0.160014 -0.011664
0.160014 -0.011564
0.160013 -0.011464
0.160012 -0.011364
0.160011 -0.011264
0.160010 -0.011164
0.160009 -0.011064
0.160009 -0.010964
0.160008 -0.010864
0.160007 -0.010764
0.160006 -0.010664
0.160005 -0.010564
0.160004 -0.010464
0.160003 -0.010364
0.160002 -0.010264
0.160001 -0.010164
0.160000 -0.010064
NaN NaN
0.160000 -0.010064
0.159999 -0.009964
0.159998 -0.009864
0.159997 -0.009764
0.159996 -0.009664
0.159995 -0.009564
0.159994 -0.009464
0.159993 -0.009364
0.159992 -0.009264
0.159991 -0.009163
0.159990 -0.009063
0.159990 -0.008963
0.159989 -0.008863
0.159988 -0.008763
0.159987 -0.008663
0.159986 -0.008563
0.159985 -0.008463
0.159985 -0.008363
0.159984 -0.008263
0.159983 -0.008163
0.159983 -0.008063
0.159982 -0.007963
0.159981 -0.007863
0.159981 -0.007763
0.159980 -0.007663
0.159980 -0.007563
0.159979 -0.007463
0.159979 -0.007363
0.159979 -0.007263
0.159978 -0.007163
0.159978 -0.007063
0.159978 -0.006963
0.159978 -0.006863
0.159977 -0.006763
0.159977 -0.006663
0.159977 -0.006563
0.159977 -0.006463
0.159978 -0.006363
0.159978 -0.006263
0.159978 -0.006163
0.159978 -0.006063
0.159979 -0.005963
0.159979 -0.005863
0.159979 -0.005763
0.159980 -0.005663
0.159981 -0.005563
0.159981 -0.005463
0.159982 -0.005363
0.159983 -0.005263
0.159984 -0.005163
0.159985 -0.005063
0.159986 -0.004963
0.159987 -0.004863
0.159988 -0.004763
0.159990 -0.004663
0.159991 -0.004563
0.159993 -0.004463
0.159994 -0.004363
0.159996 -0.004263
0.159998 -0.004163
0.160000 -0.004063
0.160002 -0.003963
0.160004 -0.003863
0.160006 -0.003763
0.160008 -0.003663
0.160011 -0.003563
0.160013 -0.003463
0.160016 -0.003363
0.160019 -0.003263
0.160021 -0.003163
0.160024 -0.003063
0.160027 -0.002963
0.160031 -0.002863
0.160034 -0.002763
0.160037 -0.002663
0.160041 -0.002563
0.160044 -0.002463
0.160048 -0.002363
0.160052 -0.002263
0.160056 -0.002163
0.160060 -0.002063
0.160065 -0.001962
0.160069 -0.001862
0.160073 -0.001762
0.160078 -0.001662
0.160083 -0.001562
0.160088 -0.001462
0.160093 -0.001362
0.160098 -0.001262
0.160104 -0.001162
0.160109 -0.001062
0.160115 -0.000962
0.160121 -0.000862
0.160127 -0.000762
0.160133 -0.000662
0.160139 -0.000562
0.160145 -0.000462
0.160152 -0.000362
0.160159 -0.000262
0.160166 -0.000162
0.160173 -0.000062
NaN NaN
0.000000 0.020000
0.000200 0.020000
0.000401 0.019999
0.000601 0.019998
0.000801 0.019996
0.001002 0.019994
0.001202 0.019992
0.001403 0.019989
0.001603 0.019985
0.001803 0.019981
0.002004 0.019977
0.002204 0.019972
0.002404 0.019967
0.002605 0.019962
0.002805 0.019956
0.003006 0.019950
0.003206 0.019943
0.003406 0.019936
0.003607 0.019928
0.003807 0.019920
0.004007 0.019912
0.004208 0.019903
0.004408 0.019894
0.004609 0.019884
0.004809 0.019874
0.005009 0.019864
0.005210 0.019854
0.005410 0.019843
0.005610 0.019831
0.005811 0.019820
0.006011 0.019808
0.006212 0.019795
0.006412 0.019783
0.006612 0.019770
0.006813 0.019756
0.007013 0.019743
0.007213 0.019729
0.007414 0.019715
0.007614 0.019700
0.007815 0.019685
0.008015 0.019670
0.008215 0.019654
0.008416 0.019639
0.008616 0.019623
0.008816 0.019606
0.009017 0.019590
0.009217 0.019573
0.009418 0.019555
0.009618 0.019538
0.009818 0.019520
0.010019 0.019502
0.010219 0.019484
0.010419 0.019466
0.010620 0.019447
0.010820 0.019428
0.011021 0.019409
0.011221 0.019389
0.011421 0.019370
0.011622 0.019350
0.011822 0.019330
0.012022 0.019309
0.012223 0.019289
0.012423 0.019268
0.012624 0.019247
0.012824 0.019226
0.013024 0.019205
0.013225 0.019183
0.013425 0.019162
0.013625 0.019140
0.013826 0.019118
0.014026 0.019096
0.014227 0.019073
0.014427 0.019051
0.014627 0.019028
0.014828 0.019005
0.015028 0.018982
0.015228 0.018959
0.015429 0.018936
0.015629 0.018912
0.015830 0.018889
0.016030 0.018865
0.016230 0.018841
0.016431 0.018817
0.016631 0.018793
0.016831 0.018769
0.017032 0.018745
0.017232 0.018721
0.017433 0.018696
0.017633 0.018672
0.017833 0.018647
0.018034 0.018622
0.018234 0.018598
0.018434 0.018573
0.018635 0.018548
0.018835 0.018523
0.019036 0.018498
0.019236 0.018473
0.019436 0.018447
0.019637 0.018422
0.019837 0.018397
0.020037 0.018372
NaN NaN
0.020037 0.018372
0.020238 0.018346
0.020438 0.018321
0.020639 0.018296
0.020839 0.018270
0.021039 0.018245
0.021240 0.018219
0.021440 0.018194
0.021640 0.018168
0.021841 0.018143
0.022041 0.018117
0.022242 0.018092
0.022442 0.018066
0.022642 0.018041
0.022843 0.018016
0.023043 0.017990
0.023243 0.017965
0.023444 0.017940
0.023644 0.017914
0.023845 0.017889
0.024045 0.017864
0.024245 0.017839
0.024446 0.017814
0.024646 0.017789
0.024846 0.017764
0.025047 0.017739
0.025247 0.017714
0.025448 0.017689
0.025648 0.017664
0.025848 0.017640
0.026049 0.017615
0.026249 0.017591
0.026449 0.017567
0.026650 0.017542
0.026850 0.017518
0.027051 0.017494
0.027251 0.017471
0.027451 0.017447
0.027652 0.017423
0.027852 0.017400
0.028052 0.017376
0.028253 0.017353
0.028453 0.017330
0.028654 0.017307
0.028854 0.017284
0.029054 0.017262
0.029255 0.017239
0.029455 0.017217
0.029655 0.017195
0.029856 0.017173
0.030056 0.017151
0.030257 0.017129
0.030457 0.017108
0.030657 0.017087
0.030858 0.017066
0.031058 0.017045
0.031258 0.017024
0.031459 0.017004
0.031659 0.016984
0.031860 0.016964
0.032060 0.016944
0.032260 0.016924
0.032461 0.016905
0.032661 0.016886
0.032861 0.016867
0.033062 0.016848
0.033262 0.016830
0.033463 0.016812
0.033663 0.016794
0.033863 0.016776
0.034064 0.016759
0.034264 0.016742
0.034464 0.016725
0.034665 0.016708
0.034865 0.016692
0.035066 0.016676
0.035266 0.016661
0.035466 0.016645
0.035667 0.016630
0.035867 0.016615
0.036067 0.016601
0.036268 0.016587
0.036468 0.016573
0.036669 0.016559
0.036869 0.016546
0.037069 0.016533
0.037270 0.016520
0.037470 0.016508
0.037670 0.016496
0.037871 0.016485
0.038071 0.016474
0.038272 0.016463
0.038472 0.016452
0.038672 0.016442
0.038873 0.016432
0.039073 0.016423
0.039273 0.016414
0.039474 0.016405
0.039674 0.016397
0.039875 0.016389
0.040075 0.016382
NaN NaN
0.040075 0.016382
0.040275 0.016374
0.040475 0.016366
0.040676 0.016358
0.040876 0.016349
0.041076 0.016340
0.041277 0.016330
0.041477 0.016320
0.041677 0.016309
0.041877 0.016298
0.042078 0.016286
0.042278 0.016274
0.042478 0.016261
0.042678 0.016249
0.042879 0.016235
0.043079 0.016222
0.043279 0.016207
0.043480 0.016193
0.043680 0.016178
0.043880 0.016163
0.044080 0.016147
0.044281 0.016131
0.044481 0.016114
0.044681 0.016097
0.044881 0.016080
0.045082 0.016062
0.045282 0.016044
0.045482 0.016026
0.045683 0.016007
0.045883 0.015988
0.046083 0.015969
0.046283 0.015949
0.046484 0.015929
0.046684 0.015909
0.046884 0.015888
0.047084 0.015867
0.047285 0.015846
0.047485 0.015824
0.047685 0.015802
0.047885 0.015780
0.048086 0.015758
0.048286 0.015735
0.048486 0.015712
0.048687 0.015688
0.048887 0.015665
0.049087 0.015641
0.049287 0.015616
0.049488 0.015592
0.049688 0.015567
0.049888 0.015542
0.050088 0.015517
0.050289 0.015492
0.050489 0.015466
0.050689 0.015440
0.050890 0.015414
0.051090 0.015387
0.051290 0.015361
0.051490 0.015334
0.051691 0.015307
0.051891 0.015280
0.052091 0.015252
0.052291 0.015225
0.052492 0.015197
0.052692 0.015169
0.052892 0.015141
0.053093 0.015112
0.053293 0.015084
0.053493 0.015055
0.053693 0.015026
0.053894 0.014997
0.054094 0.014968
0.054294 0.014939
0.054494 0.014909
0.054695 0.014880
0.054895 0.014850
0.055095 0.014820
0.055296 0.014790
0.055496 0.014760
0.055696 0.014730
0.055896 0.014700
0.056097 0.014669
0.056297 0.014639
0.056497 0.014608
0.056697 0.014577
0.056898 0.014546
0.057098 0.014516
0.057298 0.014485
0.057498 0.014454
0.057699 0.014423
0.057899 0.014391
0.058099 0.014360
0.058300 0.014329
0.058500 0.014298
0.058700 0.014266
0.058900 0.014235
0.059101 0.014203
0.059301 0.014172
0.059501 0.014141
0.059701 0.014109
0.059902 0.014078
0.060102 0.014046
NaN NaN
0.060102 0.014046
0.060302 0.014015
0.060503 0.013983
0.060703 0.013952
0.060903 0.013920
0.061103 0.013889
0.061304 0.013857
0.061504 0.013826
0.061704 0.013794
0.061904 0.013763
0.062105 0.013731
0.062305 0.013700
0.062505 0.013669
0.062706 0.013638
0.062906 0.013607
0.063106 0.013576
0.063306 0.013544
0.063507 0.013514
0.063707 0.013483
0.063907 0.013452
0.064107 0.013421
0.064308 0.013391
0.064508 0.013360
0.064708 0.013330
0.064909 0.013299
0.065109 0.013269
0.065309 0.013239
0.065509 0.013209
0.065710 0.013179
0.065910 0.013149
0.066110 0.013120
0.066310 0.013090
0.066511 0.013061
0.066711 0.013032
0.066911 0.013003
0.067111 0.012974
0.067312 0.012945
0.067512 0.012917
0.067712 0.012888
0.067913 0.012860
0.068113 0.012832
0.068313 0.012804
0.068513 0.012777
0.068714 0.012749
0.068914 0.012722
0.069114 0.012695
0.069314 0.012668
0.069515 0.012641
0.069715 0.012615
0.069915 0.012589
0.070116 0.012563
0.070316 0.012537
0.070516 0.012511
0.070716 0.012486
0.070917 0.012461
0.071117 0.012436
0.071317 0.012412
0.071517 0.012387
0.071718 0.012363
0.071918 0.012340
0.072118 0.012316
0.072319 0.012293
0.072519 0.012270
0.072719 0.012247
0.072919 0.012225
0.073120 0.012203
0.073320 0.012181
0.073520 0.012160
0.073720 0.012139
0.073921 0.012118
0.074121 0.012097
0.074321 0.012077
0.074522 0.012057
0.074722 0.012038
0.074922 0.012018
0.075122 0.012000
0.075323 0.011981
0.075523 0.011963
0.075723 0.011945
0.075923 0.011928
0.076124 0.011911
0.076324 0.011894
0.076524 0.011878
0.076724 0.011862
0.076925 0.011846
0.077125 0.011831
0.077325 0.011816
0.077526 0.011802
0.077726 0.011788
0.077926 0.011774
0.078126 0.011761
0.078327 0.011748
0.078527 0.011736
0.078727 0.011724
0.078927 0.011713
0.079128 0.011702
0.079328 0.011691
0.079528 0.011681
0.079729 0.011671
0.079929 0.011662
0.080129 0.011653
NaN NaN
0.080129 0.011653
0.080329 0.011644
0.080529 0.011635
0.080730 0.011625
0.080930 0.011615
0.081130 0.011604
0.081330 0.011593
0.081530 0.011581
0.081730 0.011568
0.081931 0.011555
0.082131 0.011542
0.082331 0.011528
0.082531 0.011514
0.082731 0.011499
0.082931 0.011484
0.083132 0.011468
0.083332 0.011452
0.083532 0.011435
0.083732 0.011418
0.083932 0.011401
0.084132 0.011383
0.084333 0.011364
0.084533 0.011346
0.084733 0.011326
0.084933 0.011307
0.085133 0.011287
0.085333 0.011266
0.085534 0.011246
0.085734 0.011224
0.085934 0.011203
0.086134 0.011181
0.086334 0.011159
0.086534 0.011136
0.086734 0.011113
0.086935 0.011089
0.087135 0.011066
0.087335 0.011042
0.087535 0.011017
0.087735 0.010992
0.087935 0.010967
0.088136 0.010942
0.088336 0.010916
0.088536 0.010890
0.088736 0.010863
0.088936 0.010837
0.089136 0.010810
0.089337 0.010782
0.089537 0.010755
0.089737 0.010727
0.089937 0.010699
0.090137 0.010670
0.090337 0.010642
0.090538 0.010613
0.090738 0.010584
0.090938 0.010554
0.091138 0.010525
0.091338 0.010495
0.091538 0.010464
0.091739 0.010434
0.091939 0.010403
0.092139 0.010373
0.092339 0.010341
0.092539 0.010310
0.092739 0.010279
0.092940 0.010247
0.093140 0.010215
0.093340 0.010183
0.093540 0.010151
0.093740 0.010119
0.093940 0.010086
0.094141 0.010053
0.094341 0.010020
0.094541 0.009987
0.094741 0.009954
0.094941 0.009921
0.095141 0.009887
0.095342 0.009854
0.095542 0.009820
0.095742 0.009786
0.095942 0.009752
0.096142 0.009718
0.096342 0.009684
0.096543 0.009649
0.096743 0.009615
0.096943 0.009580
0.097143 0.009546
0.097343 0.009511
0.097543 0.009476
0.097743 0.009441
0.097944 0.009406
0.098144 0.009372
0.098344 0.009336
0.098544 0.009301
0.098744 0.009266
0.098944 0.009231
0.099145 0.009196
0.099345 0.009161
0.099545 0.009126
0.099745 0.009090
0.099945 0.009055
0.100145 0.009020
NaN NaN
0.100145 0.009020
0.100346 0.008985
0.100546 0.008949
0.100746 0.008914
0.100946 0.008879
0.101146 0.008844
0.101346 0.008808
0.101547 0.008773
0.101747 0.008738
0.101947 0.008703
0.102147 0.008668
0.102347 0.008633
0.102547 0.008598
0.102748 0.008563
0.102948 0.008528
0.103148 0.008493
0.103348 0.008459
0.103548 0.008424
0.103748 0.008390
0.103949 0.008355
0.104149 0.008321
0.104349 0.008287
0.104549 0.008253
0.104749 0.008219
0.104949 0.008185
0.105150 0.008151
0.105350 0.008117
0.105550 0.008084
0.105750 0.008050
0.105950 0.008017
0.106150 0.007984
0.106351 0.007951
0.106551 0.007918
0.106751 0.007886
0.106951 0.007853
0.107151 0.007821
0.107351 0.007789
0.107551 0.007757
0.107752 0.007725
0.107952 0.007694
0.108152 0.007662
0.108352 0.007631
0.108552 0.007600
0.108752 0.007570
0.108953 0.007539
0.109153 0.007509
0.109353 0.007479
0.109553 0.007449
0.109753 0.007420
0.109953 0.007390
0.110154 0.007361
0.110354 0.007332
0.110554 0.007304
0.110754 0.007276
0.110954 0.007248
0.111154 0.007220
0.111355 0.007192
0.111555 0.007165
0.111755 0.007138
0.111955 0.007112
0.112155 0.007085
0.112355 0.007059
0.112556 0.007034
0.112756 0.007008
0.112956 0.006983
0.113156 0.006959
0.113356 0.006934
0.113556 0.006910
0.113757 0.006887
0.113957 0.006863
0.114157 0.006840
0.114357 0.006818
0.114557 0.006795
0.114757 0.006773
0.114958 0.006752
0.115158 0.006731
0.115358 0.006710
0.115558 0.006690
0.115758 0.006670
0.115958 0.006650
0.116159 0.006631
0.116359 0.006612
0.116559 0.006594
0.116759 0.006576
0.116959 0.006558
0.117159 0.006541
0.117360 0.006524
0.117560 0.006508
0.117760 0.006492
0.117960 0.006477
0.118160 0.006462
0.118360 0.006448
0.118560 0.006434
0.118761 0.006420
0.118961 0.006407
0.119161 0.006395
0.119361 0.006383
0.119561 0.006371
0.119761 0.006360
0.119962 0.006350
0.120162 0.006340
NaN NaN
0.120162 0.006340
0.120362 0.006330
0.120562 0.006319
0.120762 0.006307
0.120962 0.006295
0.121162 0.006283
0.121362 0.006270
0.121562 0.006256
0.121762 0.006242
0.121962 0.006227
0.122162 0.006211
0.122362 0.006195
0.122562 0.006179
0.122763 0.006161
0.122963 0.006144
0.123163 0.006125
0.123363 0.006107
0.123563 0.006087
0.123763 0.006067
0.123963 0.006047
0.124163 0.006026
0.124363 0.006005
0.124563 0.005983
0.124763 0.005960
0.124963 0.005937
0.125163 0.005914
0.125363 0.005890
0.125563 0.005866
0.125763 0.005841
0.125963 0.005816
0.126163 0.005790
0.126363 0.005764
0.126564 0.005737
0.126764 0.005710
0.126964 0.005683
0.127164 0.005655
0.127364 0.005627
0.127564 0.005598
0.127764 0.005569
0.127964 0.005540
0.128164 0.005510
0.128364 0.005479
0.128564 0.005449
0.128764 0.005418
0.128964 0.005386
0.129164 0.005355
0.129364 0.005323
0.129564 0.005290
0.129764 0.005257
0.129964 0.005224
0.130165 0.005191
0.130365 0.005157
0.130565 0.005123
0.130765 0.005089
0.130965 0.005054
0.131165 0.005019
0.131365 0.004984
0.131565 0.004948
0.131765 0.004912
0.131965 0.004876
0.132165 0.004840
0.132365 0.004803
0.132565 0.004766
0.132765 0.004729
0.132965 0.004692
0.133165 0.004654
0.133365 0.004616
0.133565 0.004578
0.133765 0.004540
0.133966 0.004502
0.134166 0.004463
0.134366 0.004424
0.134566 0.004385
0.134766 0.004346
0.134966 0.004306
0.135166 0.004266
0.135366 0.004227
0.135566 0.004187
0.135766 0.004147
0.135966 0.004106
0.136166 0.004066
0.136366 0.004025
0.136566 0.003985
0.136766 0.003944
0.136966 0.003903
0.137166 0.003862
0.137366 0.003821
0.137567 0.003779
0.137767 0.003738
0.137967 0.003697
0.138167 0.003655
0.138367 0.003614
0.138567 0.003572
0.138767 0.003530
0.138967 0.003488
0.139167 0.003447
0.139367 0.003405
0.139567 0.003363
0.139767 0.003321
0.139967 0.003279
0.140167 0.003237
NaN NaN
0.140167 0.003237
0.140367 0.003195
0.140567 0.003153
0.140767 0.003111
0.140967 0.003069
0.141167 0.003027
0.141368 0.002985
0.141568 0.002943
0.141768 0.002901
0.141968 0.002859
0.142168 0.002817
0.142368 0.002775
0.142568 0.002733
0.142768 0.002692
0.142968 0.002650
0.143168 0.002608
0.143368 0.002567
0.143568 0.002526
0.143768 0.002484
0.143968 0.002443
0.144168 0.002402
0.144368 0.002361
0.144568 0.002320
0.144768 0.002279
0.144969 0.002238
0.145169 0.002198
0.145369 0.002157
0.145569 0.002117
0.145769 0.002077
0.145969 0.002037
0.146169 0.001997
0.146369 0.001957
0.146569 0.001917
0.146769 0.001878
0.146969 0.001839
0.147169 0.001800
0.147369 0.001761
0.147569 0.001722
0.147769 0.001684
0.147969 0.001646
0.148169 0.001608
0.148369 0.001570
0.148570 0.001532
0.148770 0.001495
0.148970 0.001458
0.149170 0.001421
0.149370 0.001384
0.149570 0.001348
0.149770 0.001312
0.149970 0.001276
0.150170 0.001241
0.150370 0.001205
0.150570 0.001170
0.150770 0.001136
0.150970 0.001101
0.151170 0.001067
0.151370 0.001033
0.151570 0.001000
0.151770 0.000967
0.151970 0.000934
0.152170 0.000901
0.152371 0.000869
0.152571 0.000837
0.152771 0.000806
0.152971 0.000775
0.153171 0.000744
0.153371 0.000713
0.153571 0.000683
0.153771 0.000654
0.153971 0.000624
0.154171 0.000596
0.154371 0.000567
0.154571 0.000539
0.154771 0.000511
0.154971 0.000484
0.155171 0.000457
0.155371 0.000431
0.155571 0.000405
0.155771 0.000379
0.155972 0.000354
0.156172 0.000329
0.156372 0.000305
0.156572 0.000281
0.156772 0.000258
0.156972 0.000235
0.157172 0.000213
0.157372 0.000191
0.157572 0.000169
0.157772 0.000148
0.157972 0.000128
0.158172 0.000108
0.158372 0.000089
0.158572 0.000070
0.158772 0.000051
0.158972 0.000033
0.159172 0.000016
0.159372 -0.000001
0.159572 -0.000017
0.159773 -0.000033
0.159973 -0.000048
0.160173 -0.000062


==> expframe1nm.dat <==
NaN NaN
0.000000 0.000000
0.000200 -0.000000
0.000399 -0.000001
0.000599 -0.000002
0.000799 -0.000004
0.000999 -0.000007
0.001198 -0.000010
0.001398 -0.000013
0.001598 -0.000017
0.001797 -0.000022
0.001997 -0.000027
0.002197 -0.000032
0.002396 -0.000038
0.002596 -0.000044
0.002796 -0.000051
0.002996 -0.000059
0.003195 -0.000067
0.003395 -0.000075
0.003595 -0.000084
0.003794 -0.000093
0.003994 -0.000103
0.004194 -0.000113
0.004393 -0.000123
0.004593 -0.000134
0.004793 -0.000146
0.004993 -0.000158
0.005192 -0.000170
0.005392 -0.000183
0.005592 -0.000196
0.005791 -0.000209
0.005991 -0.000223
0.006191 -0.000237
0.006390 -0.000252
0.006590 -0.000267
0.006790 -0.000283
0.006990 -0.000299
0.007189 -0.000315
0.007389 -0.000331
0.007589 -0.000348
0.007788 -0.000366
0.007988 -0.000383
0.008188 -0.000401
0.008387 -0.000419
0.008587 -0.000438
0.008787 -0.000457
0.008987 -0.000476
0.009186 -0.000496
0.009386 -0.000516
0.009586 -0.000536
0.009785 -0.000556
0.009985 -0.000577
0.010185 -0.000598
0.010384 -0.000620
0.010584 -0.000641
0.010784 -0.000663
0.010984 -0.000686
0.011183 -0.000708
0.011383 -0.000731
0.011583 -0.000754
0.011782 -0.000777
0.011982 -0.000801
0.012182 -0.000824
0.012381 -0.000848
0.012581 -0.000873
0.012781 -0.000897
0.012981 -0.000922
0.013180 -0.000946
0.013380 -0.000972
0.013580 -0.000997
0.013779 -0.001022
0.013979 -0.001048
0.014179 -0.001074
0.014378 -0.001100
0.014578 -0.001126
0.014778 -0.001152
0.014978 -0.001179
0.015177 -0.001206
0.015377 -0.001233
0.015577 -0.001260
0.015776 -0.001287
0.015976 -0.001314
0.016176 -0.001342
0.016375 -0.001369
0.016575 -0.001397
0.016775 -0.001425
0.016975 -0.001453
0.017174 -0.001481
0.017374 -0.001509
0.017574 -0.001537
0.017773 -0.001566
0.017973 -0.001594
0.018173 -0.001623
0.018372 -0.001651
0.018572 -0.001680
0.018772 -0.001709
0.018972 -0.001738
0.019171 -0.001767
0.019371 -0.001796
0.019571 -0.001825
0.019770 -0.001854
0.019970 -0.001883
NaN NaN
0.019970 -0.001883
0.020170 -0.001912
0.020369 -0.001941
0.020569 -0.001970
0.020769 -0.002000
0.020969 -0.002029
0.021168 -0.002058
0.021368 -0.002087
0.021568 -0.002117
0.021767 -0.002146
0.021967 -0.002175
0.022167 -0.002204
0.022366 -0.002234
0.022566 -0.002263
0.022766 -0.002292
0.022966 -0.002321
0.023165 -0.002350
0.023365 -0.002379
0.023565 -0.002408
0.023764 -0.002437
0.023964 -0.002466
0.024164 -0.002495
0.024364 -0.002523
0.024563 -0.002552
0.024763 -0.002580
0.024963 -0.002609
0.025162 -0.002637
0.025362 -0.002666
0.025562 -0.002694
0.025761 -0.002722
0.025961 -0.002750
0.026161 -0.002778
0.026361 -0.002805
0.026560 -0.002833
0.026760 -0.002860
0.026960 -0.002888
0.027159 -0.002915
0.027359 -0.002942
0.027559 -0.002969
0.027758 -0.002996
0.027958 -0.003022
0.028158 -0.003049
0.028358 -0.003075
0.028557 -0.003101
0.028757 -0.003127
0.028957 -0.003153
0.029156 -0.003178
0.029356 -0.003204
0.029556 -0.003229
0.029755 -0.003254
0.029955 -0.003278
0.030155 -0.003303
0.030355 -0.003327
0.030554 -0.003351
0.030754 -0.003375
0.030954 -0.003399
0.031153 -0.003422
0.031353 -0.003445
0.031553 -0.003468
0.031752 -0.003490
0.031952 -0.003513
0.032152 -0.003535
0.032352 -0.003557
0.032551 -0.003578
0.032751 -0.003599
0.032951 -0.003620
0.033150 -0.003641
0.033350 -0.003661
0.033550 -0.003681
0.033749 -0.003701
0.033949 -0.003721
0.034149 -0.003740
0.034349 -0.003759
0.034548 -0.003777
0.034748 -0.003795
0.034948 -0.003813
0.035147 -0.003831
0.035347 -0.003848
0.035547 -0.003864
0.035746 -0.003881
0.035946 -0.003897
0.036146 -0.003913
0.036346 -0.003928
0.036545 -0.003943
0.036745 -0.003958
0.036945 -0.003972
0.037144 -0.003986
0.037344 -0.003999
0.037544 -0.004012
0.037743 -0.004025
0.037943 -0.004037
0.038143 -0.004049
0.038343 -0.004060
0.038542 -0.004071
0.038742 -0.004081
0.038942 -0.004091
0.039141 -0.004101
0.039341 -0.004110
0.039541 -0.004119
0.039740 -0.004127
0.039940 -0.004135
NaN NaN
0.039940 -0.004135
0.040140 -0.004143
0.040340 -0.004151
0.040540 -0.004160
0.040739 -0.004169
0.040939 -0.004179
0.041139 -0.004189
0.041339 -0.004200
0.041539 -0.004211
0.041739 -0.004223
0.041938 -0.004235
0.042138 -0.004248
0.042338 -0.004261
0.042538 -0.004274
0.042738 -0.004288
0.042937 -0.004302
0.043137 -0.004317
0.043337 -0.004332
0.043537 -0.004348
0.043737 -0.004364
0.043937 -0.004380
0.044136 -0.004397
0.044336 -0.004414
0.044536 -0.004432
0.044736 -0.004450
0.044936 -0.004468
0.045135 -0.004487
0.045335 -0.004506
0.045535 -0.004525
0.045735 -0.004545
0.045935 -0.004565
0.046135 -0.004586
0.046334 -0.004607
0.046534 -0.004628
0.046734 -0.004649
0.046934 -0.004671
0.047134 -0.004693
0.047334 -0.004716
0.047533 -0.004739
0.047733 -0.004762
0.047933 -0.004785
0.048133 -0.004809
0.048333 -0.004833
0.048532 -0.004857
0.048732 -0.004882
0.048932 -0.004907
0.049132 -0.004932
0.049332 -0.004957
0.049532 -0.004983
0.049731 -0.005009
0.049931 -0.005035
0.050131 -0.005061
0.050331 -0.005088
0.050531 -0.005115
0.050730 -0.005142
0.050930 -0.005169
0.051130 -0.005197
0.051330 -0.005224
0.051530 -0.005252
0.051730 -0.005280
0.051929 -0.005309
0.052129 -0.005337
0.052329 -0.005366
0.052529 -0.005395
0.052729 -0.005424
0.052928 -0.005454
0.053128 -0.005483
0.053328 -0.005513
0.053528 -0.005542
0.053728 -0.005572
0.053928 -0.005602
0.054127 -0.005633
0.054327 -0.005663
0.054527 -0.005693
0.054727 -0.005724
0.054927 -0.005755
0.055127 -0.005786
0.055326 -0.005817
0.055526 -0.005848
0.055726 -0.005879
0.055926 -0.005910
0.056126 -0.005942
0.056325 -0.005973
0.056525 -0.006005
0.056725 -0.006036
0.056925 -0.006068
0.057125 -0.006100
0.057325 -0.006131
0.057524 -0.006163
0.057724 -0.006195
0.057924 -0.006227
0.058124 -0.006259
0.058324 -0.006291
0.058523 -0.006323
0.058723 -0.006355
0.058923 -0.006387
0.059123 -0.006420
0.059323 -0.006452
0.059523 -0.006484
0.059722 -0.006516
0.059922 -0.006548
NaN NaN
0.059922 -0.006548
0.060122 -0.006580
0.060322 -0.006612
0.060522 -0.006644
0.060721 -0.006676
0.060921 -0.006708
0.061121 -0.006740
0.061321 -0.006772
0.061521 -0.006804
0.061721 -0.006836
0.061920 -0.006868
0.062120 -0.006900
0.062320 -0.006931
0.062520 -0.006963
0.062720 -0.006994
0.062919 -0.007026
0.063119 -0.007057
0.063319 -0.007088
0.063519 -0.007120
0.063719 -0.007151
0.063919 -0.007182
0.064118 -0.007213
0.064318 -0.007243
0.064518 -0.007274
0.064718 -0.007304
0.064918 -0.007335
0.065118 -0.007365
0.065317 -0.007395
0.065517 -0.007425
0.065717 -0.007455
0.065917 -0.007485
0.066117 -0.007514
0.066316 -0.007544
0.066516 -0.007573
0.066716 -0.007602
0.066916 -0.007631
0.067116 -0.007660
0.067316 -0.007688
0.067515 -0.007716
0.067715 -0.007745
0.067915 -0.007773
0.068115 -0.007800
0.068315 -0.007828
0.068514 -0.007855
0.068714 -0.007882
0.068914 -0.007909
0.069114 -0.007936
0.069314 -0.007962
0.069514 -0.007989
0.069713 -0.008015
0.069913 -0.008040
0.070113 -0.008066
0.070313 -0.008091
0.070513 -0.008116
0.070712 -0.008141
0.070912 -0.008165
0.071112 -0.008189
0.071312 -0.008213
0.071512 -0.008237
0.071712 -0.008260
0.071911 -0.008283
0.072111 -0.008306
0.072311 -0.008328
0.072511 -0.008351
0.072711 -0.008372
0.072911 -0.008394
0.073110 -0.008415
0.073310 -0.008436
0.073510 -0.008457
0.073710 -0.008477
0.073910 -0.008497
0.074109 -0.008516
0.074309 -0.008536
0.074509 -0.008554
0.074709 -0.008573
0.074909 -0.008591
0.075109 -0.008609
0.075308 -0.008626
0.075508 -0.008643
0.075708 -0.008660
0.075908 -0.008676
0.076108 -0.008692
0.076307 -0.008707
0.076507 -0.008723
0.076707 -0.008737
0.076907 -0.008751
0.077107 -0.008765
0.077307 -0.008779
0.077506 -0.008792
0.077706 -0.008804
0.077906 -0.008817
0.078106 -0.008828
0.078306 -0.008840
0.078505 -0.008850
0.078705 -0.008861
0.078905 -0.008871
0.079105 -0.008880
0.079305 -0.008889
0.079505 -0.008898
0.079704 -0.008906
0.079904 -0.008913
NaN NaN
0.079904 -0.008913
0.080104 -0.008921
0.080304 -0.008929
0.080504 -0.008937
0.080704 -0.008946
0.080904 -0.008955
0.081104 -0.008965
0.081304 -0.008975
0.081504 -0.008985
0.081704 -0.008996
0.081903 -0.009007
0.082103 -0.009018
0.082303 -0.009030
0.082503 -0.009042
0.082703 -0.009055
0.082903 -0.009068
0.083103 -0.009081
0.083303 -0.009095
0.083503 -0.009109
0.083703 -0.009123
0.083903 -0.009138
0.084103 -0.009152
0.084302 -0.009168
0.084502 -0.009183
0.084702 -0.009199
0.084902 -0.009215
0.085102 -0.009232
0.085302 -0.009248
0.085502 -0.009266
0.085702 -0.009283
0.085902 -0.009301
0.086102 -0.009318
0.086302 -0.009337
0.086502 -0.009355
0.086702 -0.009374
0.086901 -0.009393
0.087101 -0.009412
0.087301 -0.009432
0.087501 -0.009451
0.087701 -0.009471
0.087901 -0.009492
0.088101 -0.009512
0.088301 -0.009533
0.088501 -0.009554
0.088701 -0.009575
0.088901 -0.009597
0.089101 -0.009618
0.089301 -0.009640
0.089500 -0.009662
0.089700 -0.009684
0.089900 -0.009707
0.090100 -0.009729
0.090300 -0.009752
0.090500 -0.009775
0.090700 -0.009798
0.090900 -0.009822
0.091100 -0.009845
0.091300 -0.009869
0.091500 -0.009893
0.091700 -0.009917
0.091900 -0.009941
0.092099 -0.009965
0.092299 -0.009990
0.092499 -0.010014
0.092699 -0.010039
0.092899 -0.010064
0.093099 -0.010089
0.093299 -0.010114
0.093499 -0.010139
0.093699 -0.010165
0.093899 -0.010190
0.094099 -0.010216
0.094299 -0.010241
0.094499 -0.010267
0.094698 -0.010293
0.094898 -0.010319
0.095098 -0.010345
0.095298 -0.010371
0.095498 -0.010397
0.095698 -0.010423
0.095898 -0.010450
0.096098 -0.010476
0.096298 -0.010503
0.096498 -0.010529
0.096698 -0.010556
0.096898 -0.010582
0.097098 -0.010609
0.097297 -0.010635
0.097497 -0.010662
0.097697 -0.010689
0.097897 -0.010716
0.098097 -0.010742
0.098297 -0.010769
0.098497 -0.010796
0.098697 -0.010823
0.098897 -0.010849
0.099097 -0.010876
0.099297 -0.010903
0.099497 -0.010930
0.099697 -0.010956
0.099896 -0.010983
NaN NaN
0.099896 -0.010983
0.100096 -0.011010
0.100296 -0.011036
0.100496 -0.011063
0.100696 -0.011089
0.100896 -0.011116
0.101096 -0.011142
0.101296 -0.011169
0.101496 -0.011195
0.101696 -0.011222
0.101896 -0.011248
0.102096 -0.011274
0.102295 -0.011300
0.102495 -0.011326
0.102695 -0.011352
0.102895 -0.011378
0.103095 -0.011404
0.103295 -0.011430
0.103495 -0.011455
0.103695 -0.011481
0.103895 -0.011506
0.104095 -0.011532
0.104295 -0.011557
0.104495 -0.011582
0.104695 -0.011607
0.104894 -0.011632
0.105094 -0.011657
0.105294 -0.011681
0.105494 -0.011706
0.105694 -0.011730
0.105894 -0.011755
0.106094 -0.011779
0.106294 -0.011803
0.106494 -0.011827
0.106694 -0.011850
0.106894 -0.011874
0.107094 -0.011897
0.107294 -0.011921
0.107493 -0.011944
0.107693 -0.011967
0.107893 -0.011989
0.108093 -0.012012
0.108293 -0.012034
0.108493 -0.012057
0.108693 -0.012079
0.108893 -0.012100
0.109093 -0.012122
0.109293 -0.012144
0.109493 -0.012165
0.109693 -0.012186
0.109893 -0.012207
0.110092 -0.012228
0.110292 -0.012248
0.110492 -0.012268
0.110692 -0.012288
0.110892 -0.012308
0.111092 -0.012328
0.111292 -0.012347
0.111492 -0.012366
0.111692 -0.012385
0.111892 -0.012404
0.112092 -0.012422
0.112292 -0.012440
0.112492 -0.012458
0.112691 -0.012476
0.112891 -0.012493
0.113091 -0.012510
0.113291 -0.012527
0.113491 -0.012544
0.113691 -0.012560
0.113891 -0.012576
0.114091 -0.012592
0.114291 -0.012607
0.114491 -0.012623
0.114691 -0.012637
0.114891 -0.012652
0.115091 -0.012666
0.115290 -0.012680
0.115490 -0.012694
0.115690 -0.012708
0.115890 -0.012721
0.116090 -0.012733
0.116290 -0.012746
0.116490 -0.012758
0.116690 -0.012770
0.116890 -0.012781
0.117090 -0.012792
0.117290 -0.012803
0.117490 -0.012814
0.117690 -0.012824
0.117889 -0.012834
0.118089 -0.012843
0.118289 -0.012852
0.118489 -0.012861
0.118689 -0.012869
0.118889 -0.012877
0.119089 -0.012885
0.119289 -0.012892
0.119489 -0.012899
0.119689 -0.012905
0.119889 -0.012911
NaN NaN
0.119889 -0.012911
0.120089 -0.012917
0.120289 -0.012924
0.120489 -0.012930
0.120689 -0.012937
0.120889 -0.012944
0.121089 -0.012951
0.121289 -0.012958
0.121489 -0.012966
0.121689 -0.012973
0.121888 -0.012981
0.122088 -0.012990
0.122288 -0.012998
0.122488 -0.013006
0.122688 -0.013015
0.122888 -0.013024
0.123088 -0.013033
0.123288 -0.013042
0.123488 -0.013052
0.123688 -0.013061
0.123888 -0.013071
0.124088 -0.013081
0.124288 -0.013091
0.124488 -0.013102
0.124688 -0.013112
0.124888 -0.013123
0.125088 -0.013134
0.125288 -0.013144
0.125488 -0.013156
0.125688 -0.013167
0.125888 -0.013178
0.126088 -0.013190
0.126288 -0.013202
0.126488 -0.013213
0.126688 -0.013225
0.126888 -0.013238
0.127088 -0.013250
0.127288 -0.013262
0.127488 -0.013275
0.127688 -0.013287
0.127888 -0.013300
0.128088 -0.013313
0.128288 -0.013326
0.128488 -0.013339
0.128688 -0.013352
0.128888 -0.013366
0.129088 -0.013379
0.129288 -0.013393
0.129488 -0.013406
0.129688 -0.013420
0.129888 -0.013434
0.130088 -0.013448
0.130288 -0.013462
0.130488 -0.013476
0.130688 -0.013490
0.130888 -0.013505
0.131088 -0.013519
0.131288 -0.013534
0.131488 -0.013548
0.131688 -0.013563
0.131888 -0.013577
0.132088 -0.013592
0.132288 -0.013607
0.132488 -0.013622
0.132688 -0.013637
0.132888 -0.013652
0.133088 -0.013667
0.133288 -0.013682
0.133488 -0.013697
0.133688 -0.013713
0.133888 -0.013728
0.134088 -0.013743
0.134288 -0.013759
0.134488 -0.013774
0.134688 -0.013789
0.134888 -0.013805
0.135087 -0.013820
0.135287 -0.013836
0.135487 -0.013851
0.135687 -0.013867
0.135887 -0.013883
0.136087 -0.013898
0.136287 -0.013914
0.136487 -0.013929
0.136687 -0.013945
0.136887 -0.013961
0.137087 -0.013976
0.137287 -0.013992
0.137487 -0.014008
0.137687 -0.014023
0.137887 -0.014039
0.138087 -0.014055
0.138287 -0.014070
0.138487 -0.014086
0.138687 -0.014102
0.138887 -0.014117
0.139087 -0.014133
0.139287 -0.014148
0.139487 -0.014164
0.139687 -0.014179
0.139887 -0.014195
NaN NaN
0.139887 -0.014195
0.140087 -0.014210
0.140287 -0.014226
0.140487 -0.014241
0.140687 -0.014256
0.140887 -0.014271
0.141087 -0.014287
0.141287 -0.014302
0.141487 -0.014317
0.141687 -0.014332
0.141887 -0.014347
0.142087 -0.014362
0.142287 -0.014377
0.142487 -0.014392
0.142687 -0.014407
0.142887 -0.014422
0.143087 -0.014436
0.143287 -0.014451
0.143487 -0.014466
0.143687 -0.014480
0.143887 -0.014495
0.144087 -0.014509
0.144287 -0.014523
0.144487 -0.014538
0.144687 -0.014552
0.144887 -0.014566
0.145087 -0.014580
0.145287 -0.014594
0.145487 -0.014608
0.145687 -0.014622
0.145887 -0.014636
0.146087 -0.014650
0.146287 -0.014663
0.146487 -0.014677
0.146687 -0.014691
0.146887 -0.014704
0.147087 -0.014717
0.147287 -0.014731
0.147487 -0.014744
0.147687 -0.014757
0.147887 -0.014770
0.148087 -0.014783
0.148287 -0.014796
0.148486 -0.014808
0.148686 -0.014821
0.148886 -0.014834
0.149086 -0.014846
0.149286 -0.014858
0.149486 -0.014871
0.149686 -0.014883
0.149886 -0.014895
0.150086 -0.014907
0.150286 -0.014919
0.150486 -0.014931
0.150686 -0.014942
0.150886 -0.014954
0.151086 -0.014965
0.151286 -0.014977
0.151486 -0.014988
0.151686 -0.014999
0.151886 -0.015010
0.152086 -0.015021
0.152286 -0.015031
0.152486 -0.015042
0.152686 -0.015053
0.152886 -0.015063
0.153086 -0.015073
0.153286 -0.015083
0.153486 -0.015094
0.153686 -0.015103
0.153886 -0.015113
0.154086 -0.015123
0.154286 -0.015132
0.154486 -0.015142
0.154686 -0.015151
0.154886 -0.015160
0.155086 -0.015169
0.155286 -0.015178
0.155486 -0.015187
0.155686 -0.015195
0.155886 -0.015204
0.156086 -0.015212
0.156286 -0.015220
0.156486 -0.015228
0.156686 -0.015236
0.156886 -0.015244
0.157086 -0.015252
0.157286 -0.015259
0.157486 -0.015266
0.157686 -0.015273
0.157886 -0.015280
0.158086 -0.015287
0.158286 -0.015294
0.158486 -0.015300
0.158686 -0.015307
0.158886 -0.015313
0.159086 -0.015319
0.159286 -0.015325
0.159486 -0.015330
0.159686 -0.015336
0.159886 -0.015341
NaN NaN
0.039940 -0.004135
0.039944 -0.004035
0.039948 -0.003935
0.039951 -0.003835
0.039955 -0.003735
0.039958 -0.003635
0.039961 -0.003535
0.039964 -0.003435
0.039968 -0.003335
0.039971 -0.003235
0.039973 -0.003135
0.039976 -0.003035
0.039979 -0.002935
0.039982 -0.002835
0.039984 -0.002735
0.039987 -0.002635
0.039989 -0.002535
0.039992 -0.002435
0.039994 -0.002335
0.039996 -0.002235
0.039998 -0.002135
0.040000 -0.002035
0.040002 -0.001935
0.040004 -0.001835
0.040006 -0.001735
0.040007 -0.001635
0.040009 -0.001535
0.040011 -0.001435
0.040012 -0.001335
0.040014 -0.001235
0.040015 -0.001135
0.040016 -0.001035
0.040018 -0.000935
0.040019 -0.000835
0.040020 -0.000735
0.040021 -0.000635
0.040022 -0.000535
0.040023 -0.000435
0.040024 -0.000335
0.040025 -0.000235
0.040025 -0.000135
0.040026 -0.000035
0.040027 0.000065
0.040027 0.000165
0.040028 0.000265
0.040028 0.000365
0.040029 0.000465
0.040029 0.000565
0.040029 0.000665
0.040030 0.000765
0.040030 0.000865
0.040030 0.000965
0.040030 0.001065
0.040030 0.001165
0.040030 0.001265
0.040030 0.001365
0.040030 0.001465
0.040030 0.001565
0.040030 0.001665
0.040030 0.001765
0.040030 0.001865
0.040029 0.001965
0.040029 0.002065
0.040029 0.002165
0.040028 0.002265
0.040028 0.002365
0.040028 0.002465
0.040027 0.002565
0.040027 0.002665
0.040026 0.002765
0.040026 0.002865
0.040025 0.002965
0.040024 0.003065
0.040024 0.003165
0.040023 0.003265
0.040022 0.003365
0.040022 0.003465
0.040021 0.003565
0.040020 0.003665
0.040019 0.003765
0.040019 0.003865
0.040018 0.003965
0.040017 0.004065
0.040016 0.004165
0.040015 0.004265
0.040014 0.004365
0.040014 0.004465
0.040013 0.004565
0.040012 0.004665
0.040011 0.004765
0.040010 0.004865
0.040009 0.004965
0.040008 0.005065
0.040007 0.005165
0.040006 0.005265
0.040005 0.005365
0.040004 0.005465
0.040003 0.005565
0.040002 0.005665
0.040001 0.005765
0.040000 0.005865
NaN NaN
0.040000 0.005865
0.039999 0.005965
0.039998 0.006065
0.039997 0.006165
0.039996 0.006265
0.039995 0.006365
0.039994 0.006465
0.039993 0.006565
0.039992 0.006665
0.039991 0.006765
0.039990 0.006865
0.039989 0.006965
0.039988 0.007065
0.039987 0.007165
0.039986 0.007265
0.039986 0.007365
0.039985 0.007465
0.039984 0.007565
0.039983 0.007665
0.039982 0.007765
0.039981 0.007865
0.039981 0.007965
0.039980 0.008065
0.039979 0.008165
0.039978 0.008265
0.039978 0.008365
0.039977 0.008465
0.039976 0.008565
0.039976 0.008665
0.039975 0.008765
0.039974 0.008865
0.039974 0.008965
0.039973 0.009065
0.039973 0.009165
0.039972 0.009265
0.039972 0.009365
0.039972 0.009465
0.039971 0.009565
0.039971 0.009665
0.039971 0.009765
0.039970 0.009865
0.039970 0.009965
0.039970 0.010065
0.039970 0.010165
0.039970 0.010265
0.039970 0.010365
0.039970 0.010465
0.039970 0.010565
0.039970 0.010665
0.039970 0.010765
0.039970 0.010865
0.039970 0.010965
0.039971 0.011065
0.039971 0.011165
0.039971 0.011265
0.039972 0.011365
0.039972 0.011465
0.039973 0.011565
0.039973 0.011665
0.039974 0.011765
0.039975 0.011865
0.039975 0.011965
0.039976 0.012065
0.039977 0.012165
0.039978 0.012265
0.039979 0.012365
0.039980 0.012465
0.039981 0.012565
0.039982 0.012665
0.039984 0.012765
0.039985 0.012865
0.039986 0.012965
0.039988 0.013065
0.039989 0.013165
0.039991 0.013265
0.039993 0.013365
0.039994 0.013465
0.039996 0.013565
0.039998 0.013665
0.040000 0.013765
0.040002 0.013865
0.040004 0.013965
0.040006 0.014065
0.040008 0.014165
0.040011 0.014265
0.040013 0.014365
0.040016 0.014465
0.040018 0.014565
0.040021 0.014665
0.040024 0.014765
0.040027 0.014865
0.040029 0.014965
0.040032 0.015065
0.040036 0.015165
0.040039 0.015265
0.040042 0.015365
0.040045 0.015465
0.040049 0.015565
0.040052 0.015665
0.040056 0.015765
0.040060 0.015865
NaN NaN
0.079904 -0.008913
0.079908 -0.008813
0.079911 -0.008713
0.079915 -0.008613
0.079918 -0.008513
0.079922 -0.008413
0.079925 -0.008313
0.079928 -0.008213
0.079931 -0.008113
0.079934 -0.008013
0.079937 -0.007913
0.079940 -0.007813
0.079943 -0.007713
0.079945 -0.007613
0.079948 -0.007513
0.079951 -0.007413
0.079953 -0.007313
0.079956 -0.007213
0.079958 -0.007113
0.079960 -0.007013
0.079963 -0.006913
0.079965 -0.006813
0.079967 -0.006713
0.079969 -0.006613
0.079971 -0.006513
0.079973 -0.006414
0.079975 -0.006314
0.079976 -0.006214
0.079978 -0.006114
0.079980 -0.006014
0.079982 -0.005914
0.079983 -0.005814
0.079985 -0.005714
0.079986 -0.005614
0.079987 -0.005514
0.079989 -0.005414
0.079990 -0.005314
0.079991 -0.005214
0.079993 -0.005114
0.079994 -0.005014
0.079995 -0.004914
0.079996 -0.004814
0.079997 -0.004714
0.079998 -0.004614
0.079999 -0.004514
0.080000 -0.004414
0.080000 -0.004314
0.080001 -0.004214
0.080002 -0.004114
0.080002 -0.004014
0.080003 -0.003914
0.080004 -0.003814
0.080004 -0.003714
0.080005 -0.003614
0.080005 -0.003514
0.080006 -0.003414
0.080006 -0.003314
0.080006 -0.003214
0.080007 -0.003114
0.080007 -0.003014
0.080007 -0.002914
0.080008 -0.002814
0.080008 -0.002714
0.080008 -0.002614
0.080008 -0.002514
0.080008 -0.002414
0.080008 -0.002314
0.080008 -0.002214
0.080008 -0.002114
0.080008 -0.002014
0.080008 -0.001914
0.080008 -0.001814
0.080008 -0.001714
0.080008 -0.001614
0.080008 -0.001514
0.080008 -0.001414
0.080008 -0.001314
0.080008 -0.001214
0.080007 -0.001114
0.080007 -0.001014
0.080007 -0.000914
0.080007 -0.000814
0.080006 -0.000714
0.080006 -0.000614
0.080006 -0.000514
0.080006 -0.000414
0.080005 -0.000314
0.080005 -0.000214
0.080005 -0.000114
0.080004 -0.000014
0.080004 0.000086
0.080004 0.000186
0.080003 0.000286
0.080003 0.000386
0.080002 0.000486
0.080002 0.000586
0.080002 0.000686
0.080001 0.000786
0.080001 0.000886
0.080000 0.000986
0.080000 0.001086
NaN NaN
0.080000 0.001086
0.080000 0.001186
0.079999 0.001286
0.079999 0.001386
0.079998 0.001486
0.079998 0.001586
0.079998 0.001686
0.079997 0.001786
0.079997 0.001886
0.079996 0.001986
0.079996 0.002086
0.079996 0.002186
0.079995 0.002286
0.079995 0.002386
0.079995 0.002486
0.079994 0.002586
0.079994 0.002686
0.079994 0.002786
0.079994 0.002886
0.079993 0.002986
0.079993 0.003086
0.079993 0.003186
0.079993 0.003286
0.079992 0.003386
0.079992 0.003486
0.079992 0.003586
0.079992 0.003686
0.079992 0.003786
0.079992 0.003886
0.079992 0.003986
0.079992 0.004086
0.079992 0.004186
0.079992 0.004286
0.079992 0.004386
0.079992 0.004486
0.079992 0.004586
0.079992 0.004686
0.079992 0.004786
0.079992 0.004886
0.079992 0.004986
0.079993 0.005086
0.079993 0.005186
0.079993 0.005286
0.079994 0.005386
0.079994 0.005486
0.079994 0.005586
0.079995 0.005686
0.079995 0.005786
0.079996 0.005886
0.079996 0.005986
0.079997 0.006086
0.079998 0.006186
0.079998 0.006286
0.079999 0.006386
0.080000 0.006486
0.080000 0.006586
0.080001 0.006686
0.080002 0.006786
0.080003 0.006886
0.080004 0.006986
0.080005 0.007086
0.080006 0.007186
0.080007 0.007286
0.080009 0.007386
0.080010 0.007486
0.080011 0.007586
0.080013 0.007686
0.080014 0.007786
0.080015 0.007886
0.080017 0.007986
0.080018 0.008086
0.080020 0.008186
0.080022 0.008286
0.080024 0.008386
0.080025 0.008486
0.080027 0.008586
0.080029 0.008687
0.080031 0.008787
0.080033 0.008887
0.080035 0.008987
0.080037 0.009087
0.080040 0.009187
0.080042 0.009287
0.080044 0.009387
0.080047 0.009487
0.080049 0.009587
0.080052 0.009687
0.080055 0.009787
0.080057 0.009887
0.080060 0.009987
0.080063 0.010087
0.080066 0.010187
0.080069 0.010287
0.080072 0.010387
0.080075 0.010487
0.080078 0.010587
0.080082 0.010687
0.080085 0.010787
0.080089 0.010887
0.080092 0.010987
0.080096 0.011087
NaN NaN
0.119889 -0.012911
0.119892 -0.012811
0.119894 -0.012711
0.119897 -0.012611
0.119900 -0.012511
0.119903 -0.012411
0.119905 -0.012311
0.119908 -0.012211
0.119911 -0.012111
0.119913 -0.012011
0.119916 -0.011911
0.119918 -0.011811
0.119920 -0.011711
0.119923 -0.011611
0.119925 -0.011511
0.119927 -0.011411
0.119929 -0.011311
0.119931 -0.011211
0.119933 -0.011111
0.119935 -0.011011
0.119937 -0.010911
0.119939 -0.010811
0.119941 -0.010711
0.119943 -0.010611
0.119945 -0.010511
0.119947 -0.010411
0.119948 -0.010311
0.119950 -0.010211
0.119952 -0.010111
0.119953 -0.010011
0.119955 -0.009911
0.119956 -0.009811
0.119958 -0.009711
0.119959 -0.009611
0.119961 -0.009511
0.119962 -0.009411
0.119964 -0.009311
0.119965 -0.009211
0.119966 -0.009111
0.119967 -0.009011
0.119969 -0.008911
0.119970 -0.008811
0.119971 -0.008711
0.119972 -0.008611
0.119973 -0.008511
0.119974 -0.008411
0.119975 -0.008311
0.119976 -0.008211
0.119977 -0.008111
0.119978 -0.008011
0.119979 -0.007911
0.119980 -0.007811
0.119981 -0.007711
0.119981 -0.007611
0.119982 -0.007511
0.119983 -0.007411
0.119984 -0.007311
0.119984 -0.007212
0.119985 -0.007112
0.119986 -0.007012
0.119986 -0.006912
0.119987 -0.006812
0.119988 -0.006712
0.119988 -0.006612
0.119989 -0.006512
0.119989 -0.006412
0.119990 -0.006312
0.119990 -0.006212
0.119991 -0.006112
0.119991 -0.006012
0.119992 -0.005912
0.119992 -0.005812
0.119993 -0.005712
0.119993 -0.005612
0.119993 -0.005512
0.119994 -0.005412
0.119994 -0.005312
0.119994 -0.005212
0.119995 -0.005112
0.119995 -0.005012
0.119995 -0.004912
0.119996 -0.004812
0.119996 -0.004712
0.119996 -0.004612
0.119997 -0.004512
0.119997 -0.004412
0.119997 -0.004312
0.119997 -0.004212
0.119998 -0.004112
0.119998 -0.004012
0.119998 -0.003912
0.119998 -0.003812
0.119998 -0.003712
0.119999 -0.003612
0.119999 -0.003512
0.119999 -0.003412
0.119999 -0.003312
0.119999 -0.003212
0.120000 -0.003112
0.120000 -0.003012
0.120000 -0.002912
NaN NaN
0.120000 -0.002912
0.120000 -0.002812
0.120000 -0.002712
0.120001 -0.002612
0.120001 -0.002512
0.120001 -0.002412
0.120001 -0.002312
0.120001 -0.002212
0.120002 -0.002112
0.120002 -0.002012
0.120002 -0.001912
0.120002 -0.001812
0.120002 -0.001712
0.120003 -0.001612
0.120003 -0.001512
0.120003 -0.001412
0.120003 -0.001312
0.120004 -0.001212
0.120004 -0.001112
0.120004 -0.001012
0.120005 -0.000912
0.120005 -0.000812
0.120005 -0.000712
0.120006 -0.000612
0.120006 -0.000512
0.120006 -0.000412
0.120007 -0.000312
0.120007 -0.000212
0.120007 -0.000112
0.120008 -0.000012
0.120008 0.000088
0.120009 0.000188
0.120009 0.000288
0.120010 0.000388
0.120010 0.000488
0.120011 0.000588
0.120011 0.000688
0.120012 0.000788
0.120012 0.000888
0.120013 0.000988
0.120014 0.001088
0.120014 0.001188
0.120015 0.001288
0.120016 0.001388
0.120016 0.001489
0.120017 0.001589
0.120018 0.001689
0.120019 0.001789
0.120019 0.001889
0.120020 0.001989
0.120021 0.002089
0.120022 0.002189
0.120023 0.002289
0.120024 0.002389
0.120025 0.002489
0.120026 0.002589
0.120027 0.002689
0.120028 0.002789
0.120029 0.002889
0.120030 0.002989
0.120031 0.003089
0.120033 0.003189
0.120034 0.003289
0.120035 0.003389
0.120036 0.003489
0.120038 0.003589
0.120039 0.003689
0.120041 0.003789
0.120042 0.003889
0.120044 0.003989
0.120045 0.004089
0.120047 0.004189
0.120048 0.004289
0.120050 0.004389
0.120052 0.004489
0.120053 0.004589
0.120055 0.004689
0.120057 0.004789
0.120059 0.004889
0.120061 0.004989
0.120063 0.005089
0.120065 0.005189
0.120067 0.005289
0.120069 0.005389
0.120071 0.005489
0.120073 0.005589
0.120075 0.005689
0.120077 0.005789
0.120080 0.005889
0.120082 0.005989
0.120084 0.006089
0.120087 0.006189
0.120089 0.006289
0.120092 0.006389
0.120095 0.006489
0.120097 0.006589
0.120100 0.006689
0.120103 0.006789
0.120106 0.006889
0.120108 0.006989
0.120111 0.007089
NaN NaN
0.159886 -0.015341
0.159888 -0.015241
0.159891 -0.015141
0.159893 -0.015041
0.159896 -0.014941
0.159898 -0.014841
0.159901 -0.014741
0.159903 -0.014641
0.159905 -0.014541
0.159908 -0.014441
0.159910 -0.014341
0.159912 -0.014241
0.159914 -0.014141
0.159916 -0.014041
0.159918 -0.013941
0.159920 -0.013841
0.159922 -0.013741
0.159924 -0.013641
0.159926 -0.013541
0.159928 -0.013441
0.159930 -0.013341
0.159932 -0.013241
0.159934 -0.013141
0.159935 -0.013041
0.159937 -0.012941
0.159939 -0.012841
0.159940 -0.012741
0.159942 -0.012641
0.159944 -0.012541
0.159945 -0.012441
0.159947 -0.012341
0.159948 -0.012241
0.159950 -0.012141
0.159951 -0.012041
0.159952 -0.011941
0.159954 -0.011841
0.159955 -0.011741
0.159956 -0.011641
0.159958 -0.011541
0.159959 -0.011441
0.159960 -0.011341
0.159961 -0.011241
0.159963 -0.011141
0.159964 -0.011041
0.159965 -0.010941
0.159966 -0.010841
0.159967 -0.010741
0.159968 -0.010641
0.159969 -0.010541
0.159970 -0.010441
0.159971 -0.010341
0.159972 -0.010241
0.159973 -0.010141
0.159974 -0.010041
0.159975 -0.009941
0.159975 -0.009841
0.159976 -0.009741
0.159977 -0.009641
0.159978 -0.009541
0.159979 -0.009441
0.159979 -0.009341
0.159980 -0.009241
0.159981 -0.009141
0.159982 -0.009041
0.159982 -0.008941
0.159983 -0.008841
0.159984 -0.008741
0.159984 -0.008641
0.159985 -0.008541
0.159986 -0.008441
0.159986 -0.008341
0.159987 -0.008241
0.159987 -0.008141
0.159988 -0.008041
0.159988 -0.007941
0.159989 -0.007841
0.159990 -0.007741
0.159990 -0.007641
0.159991 -0.007541
0.159991 -0.007441
0.159992 -0.007341
0.159992 -0.007241
0.159992 -0.007141
0.159993 -0.007041
0.159993 -0.006941
0.159994 -0.006841
0.159994 -0.006741
0.159995 -0.006641
0.159995 -0.006541
0.159996 -0.006441
0.159996 -0.006341
0.159996 -0.006241
0.159997 -0.006141
0.159997 -0.006041
0.159998 -0.005941
0.159998 -0.005841
0.159998 -0.005741
0.159999 -0.005641
0.159999 -0.005541
0.160000 -0.005441
0.160000 -0.005341
NaN NaN
0.160000 -0.005341
0.160000 -0.005241
0.160001 -0.005141
0.160001 -0.005041
0.160002 -0.004941
0.160002 -0.004841
0.160002 -0.004741
0.160003 -0.004641
0.160003 -0.004541
0.160004 -0.004441
0.160004 -0.004341
0.160004 -0.004241
0.160005 -0.004141
0.160005 -0.004041
0.160006 -0.003941
0.160006 -0.003841
0.160007 -0.003741
0.160007 -0.003641
0.160008 -0.003541
0.160008 -0.003441
0.160008 -0.003341
0.160009 -0.003241
0.160009 -0.003141
0.160010 -0.003041
0.160010 -0.002941
0.160011 -0.002841
0.160012 -0.002741
0.160012 -0.002641
0.160013 -0.002541
0.160013 -0.002441
0.160014 -0.002341
0.160014 -0.002241
0.160015 -0.002141
0.160016 -0.002041
0.160016 -0.001941
0.160017 -0.001841
0.160018 -0.001741
0.160018 -0.001641
0.160019 -0.001541
0.160020 -0.001441
0.160021 -0.001341
0.160021 -0.001241
0.160022 -0.001141
0.160023 -0.001041
0.160024 -0.000941
0.160025 -0.000841
0.160025 -0.000741
0.160026 -0.000641
0.160027 -0.000541
0.160028 -0.000441
0.160029 -0.000341
0.160030 -0.000241
0.160031 -0.000141
0.160032 -0.000041
0.160033 0.000059
0.160034 0.000159
0.160035 0.000259
0.160036 0.000359
0.160037 0.000459
0.160039 0.000559
0.160040 0.000659
0.160041 0.000759
0.160042 0.000859
0.160044 0.000959
0.160045 0.001059
0.160046 0.001159
0.160048 0.001259
0.160049 0.001359
0.160050 0.001459
0.160052 0.001559
0.160053 0.001659
0.160055 0.001759
0.160056 0.001859
0.160058 0.001959
0.160060 0.002059
0.160061 0.002159
0.160063 0.002259
0.160065 0.002359
0.160066 0.002459
0.160068 0.002559
0.160070 0.002659
0.160072 0.002759
0.160074 0.002859
0.160076 0.002959
0.160078 0.003059
0.160080 0.003159
0.160082 0.003259
0.160084 0.003359
0.160086 0.003459
0.160088 0.003559
0.160090 0.003659
0.160092 0.003759
0.160095 0.003859
0.160097 0.003959
0.160099 0.004059
0.160102 0.004159
0.160104 0.004259
0.160107 0.004359
0.160109 0.004459
0.160112 0.004559
0.160114 0.004659
NaN NaN
0.000000 0.020000
0.000200 0.020000
0.000401 0.019999
0.000601 0.019998
0.000801 0.019996
0.001001 0.019993
0.001202 0.019990
0.001402 0.019987
0.001602 0.019983
0.001803 0.019978
0.002003 0.019973
0.002203 0.019968
0.002404 0.019962
0.002604 0.019956
0.002804 0.019949
0.003004 0.019941
0.003205 0.019933
0.003405 0.019925
0.003605 0.019916
0.003806 0.019907
0.004006 0.019897
0.004206 0.019887
0.004407 0.019877
0.004607 0.019866
0.004807 0.019854
0.005007 0.019842
0.005208 0.019830
0.005408 0.019817
0.005608 0.019804
0.005809 0.019791
0.006009 0.019777
0.006209 0.019763
0.006410 0.019748
0.006610 0.019733
0.006810 0.019717
0.007010 0.019701
0.007211 0.019685
0.007411 0.019669
0.007611 0.019652
0.007812 0.019634
0.008012 0.019617
0.008212 0.019599
0.008413 0.019581
0.008613 0.019562
0.008813 0.019543
0.009013 0.019524
0.009214 0.019504
0.009414 0.019484
0.009614 0.019464
0.009815 0.019444
0.010015 0.019423
0.010215 0.019402
0.010416 0.019380
0.010616 0.019359
0.010816 0.019337
0.011016 0.019314
0.011217 0.019292
0.011417 0.019269
0.011617 0.019246
0.011818 0.019223
0.012018 0.019199
0.012218 0.019176
0.012419 0.019152
0.012619 0.019127
0.012819 0.019103
0.013019 0.019078
0.013220 0.019054
0.013420 0.019028
0.013620 0.019003
0.013821 0.018978
0.014021 0.018952
0.014221 0.018926
0.014422 0.018900
0.014622 0.018874
0.014822 0.018848
0.015022 0.018821
0.015223 0.018794
0.015423 0.018767
0.015623 0.018740
0.015824 0.018713
0.016024 0.018686
0.016224 0.018658
0.016425 0.018631
0.016625 0.018603
0.016825 0.018575
0.017025 0.018547
0.017226 0.018519
0.017426 0.018491
0.017626 0.018463
0.017827 0.018434
0.018027 0.018406
0.018227 0.018377
0.018428 0.018349
0.018628 0.018320
0.018828 0.018291
0.019028 0.018262
0.019229 0.018233
0.019429 0.018204
0.019629 0.018175
0.019830 0.018146
0.020030 0.018117
NaN NaN
0.020030 0.018117
0.020230 0.018088
0.020431 0.018059
0.020631 0.018030
0.020831 0.018000
0.021031 0.017971
0.021232 0.017942
0.021432 0.017913
0.021632 0.017883
0.021833 0.017854
0.022033 0.017825
0.022233 0.017796
0.022434 0.017766
0.022634 0.017737
0.022834 0.017708
0.023034 0.017679
0.023235 0.017650
0.023435 0.017621
0.023635 0.017592
0.023836 0.017563
0.024036 0.017534
0.024236 0.017505
0.024436 0.017477
0.024637 0.017448
0.024837 0.017420
0.025037 0.017391
0.025238 0.017363
0.025438 0.017334
0.025638 0.017306
0.025839 0.017278
0.026039 0.017250
0.026239 0.017222
0.026439 0.017195
0.026640 0.017167
0.026840 0.017140
0.027040 0.017112
0.027241 0.017085
0.027441 0.017058
0.027641 0.017031
0.027842 0.017004
0.028042 0.016978
0.028242 0.016951
0.028442 0.016925
0.028643 0.016899
0.028843 0.016873
0.029043 0.016847
0.029244 0.016822
0.029444 0.016796
0.029644 0.016771
0.029845 0.016746
0.030045 0.016722
0.030245 0.016697
0.030445 0.016673
0.030646 0.016649
0.030846 0.016625
0.031046 0.016601
0.031247 0.016578
0.031447 0.016555
0.031647 0.016532
0.031848 0.016510
0.032048 0.016487
0.032248 0.016465
0.032448 0.016443
0.032649 0.016422
0.032849 0.016401
0.033049 0.016380
0.033250 0.016359
0.033450 0.016339
0.033650 0.016319
0.033851 0.016299
0.034051 0.016279
0.034251 0.016260
0.034451 0.016241
0.034652 0.016223
0.034852 0.016205
0.035052 0.016187
0.035253 0.016169
0.035453 0.016152
0.035653 0.016136
0.035854 0.016119
0.036054 0.016103
0.036254 0.016087
0.036454 0.016072
0.036655 0.016057
0.036855 0.016042
0.037055 0.016028
0.037256 0.016014
0.037456 0.016001
0.037656 0.015988
0.037857 0.015975
0.038057 0.015963
0.038257 0.015951
0.038457 0.015940
0.038658 0.015929
0.038858 0.015919
0.039058 0.015909
0.039259 0.015899
0.039459 0.015890
0.039659 0.015881
0.039860 0.015873
0.040060 0.015865
NaN NaN
0.040060 0.015865
0.040260 0.015857
0.040460 0.015849
0.040660 0.015840
0.040861 0.015831
0.041061 0.015821
0.041261 0.015811
0.041461 0.015800
0.041661 0.015789
0.041861 0.015777
0.042062 0.015765
0.042262 0.015752
0.042462 0.015739
0.042662 0.015726
0.042862 0.015712
0.043063 0.015698
0.043263 0.015683
0.043463 0.015668
0.043663 0.015652
0.043863 0.015636
0.044063 0.015620
0.044264 0.015603
0.044464 0.015586
0.044664 0.015568
0.044864 0.015550
0.045064 0.015532
0.045265 0.015513
0.045465 0.015494
0.045665 0.015475
0.045865 0.015455
0.046065 0.015435
0.046265 0.015414
0.046466 0.015393
0.046666 0.015372
0.046866 0.015351
0.047066 0.015329
0.047266 0.015307
0.047466 0.015284
0.047667 0.015261
0.047867 0.015238
0.048067 0.015215
0.048267 0.015191
0.048467 0.015167
0.048668 0.015143
0.048868 0.015118
0.049068 0.015093
0.049268 0.015068
0.049468 0.015043
0.049668 0.015017
0.049869 0.014991
0.050069 0.014965
0.050269 0.014939
0.050469 0.014912
0.050669 0.014885
0.050870 0.014858
0.051070 0.014831
0.051270 0.014803
0.051470 0.014776
0.051670 0.014748
0.051870 0.014720
0.052071 0.014691
0.052271 0.014663
0.052471 0.014634
0.052671 0.014605
0.052871 0.014576
0.053072 0.014546
0.053272 0.014517
0.053472 0.014487
0.053672 0.014458
0.053872 0.014428
0.054072 0.014398
0.054273 0.014367
0.054473 0.014337
0.054673 0.014307
0.054873 0.014276
0.055073 0.014245
0.055273 0.014214
0.055474 0.014183
0.055674 0.014152
0.055874 0.014121
0.056074 0.014090
0.056274 0.014058
0.056475 0.014027
0.056675 0.013995
0.056875 0.013964
0.057075 0.013932
0.057275 0.013900
0.057475 0.013869
0.057676 0.013837
0.057876 0.013805
0.058076 0.013773
0.058276 0.013741
0.058476 0.013709
0.058677 0.013677
0.058877 0.013645
0.059077 0.013613
0.059277 0.013580
0.059477 0.013548
0.059677 0.013516
0.059878 0.013484
0.060078 0.013452
NaN NaN
0.060078 0.013452
0.060278 0.013420
0.060478 0.013388
0.060678 0.013356
0.060879 0.013324
0.061079 0.013292
0.061279 0.013260
0.061479 0.013228
0.061679 0.013196
0.061879 0.013164
0.062080 0.013132
0.062280 0.013100
0.062480 0.013069
0.062680 0.013037
0.062880 0.013006
0.063081 0.012974
0.063281 0.012943
0.063481 0.012912
0.063681 0.012880
0.063881 0.012849
0.064081 0.012818
0.064282 0.012787
0.064482 0.012757
0.064682 0.012726
0.064882 0.012696
0.065082 0.012665
0.065282 0.012635
0.065483 0.012605
0.065683 0.012575
0.065883 0.012545
0.066083 0.012515
0.066283 0.012486
0.066484 0.012456
0.066684 0.012427
0.066884 0.012398
0.067084 0.012369
0.067284 0.012340
0.067484 0.012312
0.067685 0.012284
0.067885 0.012255
0.068085 0.012227
0.068285 0.012200
0.068485 0.012172
0.068686 0.012145
0.068886 0.012118
0.069086 0.012091
0.069286 0.012064
0.069486 0.012038
0.069686 0.012011
0.069887 0.011985
0.070087 0.011960
0.070287 0.011934
0.070487 0.011909
0.070687 0.011884
0.070888 0.011859
0.071088 0.011835
0.071288 0.011811
0.071488 0.011787
0.071688 0.011763
0.071888 0.011740
0.072089 0.011717
0.072289 0.011694
0.072489 0.011672
0.072689 0.011649
0.072889 0.011628
0.073089 0.011606
0.073290 0.011585
0.073490 0.011564
0.073690 0.011543
0.073890 0.011523
0.074090 0.011503
0.074291 0.011484
0.074491 0.011464
0.074691 0.011446
0.074891 0.011427
0.075091 0.011409
0.075291 0.011391
0.075492 0.011374
0.075692 0.011357
0.075892 0.011340
0.076092 0.011324
0.076292 0.011308
0.076493 0.011293
0.076693 0.011277
0.076893 0.011263
0.077093 0.011249
0.077293 0.011235
0.077493 0.011221
0.077694 0.011208
0.077894 0.011196
0.078094 0.011183
0.078294 0.011172
0.078494 0.011160
0.078695 0.011150
0.078895 0.011139
0.079095 0.011129
0.079295 0.011120
0.079495 0.011111
0.079695 0.011102
0.079896 0.011094
0.080096 0.011087
NaN NaN
0.080096 0.011087
0.080296 0.011079
0.080496 0.011071
0.080696 0.011063
0.080896 0.011054
0.081096 0.011045
0.081296 0.011035
0.081496 0.011025
0.081696 0.011015
0.081896 0.011004
0.082097 0.010993
0.082297 0.010982
0.082497 0.010970
0.082697 0.010958
0.082897 0.010945
0.083097 0.010932
0.083297 0.010919
0.083497 0.010905
0.083697 0.010891
0.083897 0.010877
0.084097 0.010862
0.084297 0.010848
0.084498 0.010832
0.084698 0.010817
0.084898 0.010801
0.085098 0.010785
0.085298 0.010768
0.085498 0.010752
0.085698 0.010734
0.085898 0.010717
0.086098 0.010699
0.086298 0.010682
0.086498 0.010663
0.086698 0.010645
0.086898 0.010626
0.087099 0.010607
0.087299 0.010588
0.087499 0.010568
0.087699 0.010549
0.087899 0.010529
0.088099 0.010508
0.088299 0.010488
0.088499 0.010467
0.088699 0.010446
0.088899 0.010425
0.089099 0.010403
0.089299 0.010382
0.089499 0.010360
0.089700 0.010338
0.089900 0.010316
0.090100 0.010293
0.090300 0.010271
0.090500 0.010248
0.090700 0.010225
0.090900 0.010202
0.091100 0.010178
0.091300 0.010155
0.091500 0.010131
0.091700 0.010107
0.091900 0.010083
0.092100 0.010059
0.092301 0.010035
0.092501 0.010010
0.092701 0.009986
0.092901 0.009961
0.093101 0.009936
0.093301 0.009911
0.093501 0.009886
0.093701 0.009861
0.093901 0.009835
0.094101 0.009810
0.094301 0.009784
0.094501 0.009759
0.094701 0.009733
0.094902 0.009707
0.095102 0.009681
0.095302 0.009655
0.095502 0.009629
0.095702 0.009603
0.095902 0.009577
0.096102 0.009550
0.096302 0.009524
0.096502 0.009497
0.096702 0.009471
0.096902 0.009444
0.097102 0.009418
0.097302 0.009391
0.097503 0.009365
0.097703 0.009338
0.097903 0.009311
0.098103 0.009284
0.098303 0.009258
0.098503 0.009231
0.098703 0.009204
0.098903 0.009177
0.099103 0.009151
0.099303 0.009124
0.099503 0.009097
0.099703 0.009070
0.099903 0.009044
0.100104 0.009017
NaN NaN
0.100104 0.009017
0.100304 0.008990
0.100504 0.008964
0.100704 0.008937
0.100904 0.008911
0.101104 0.008884
0.101304 0.008858
0.101504 0.008831
0.101704 0.008805
0.101904 0.008778
0.102104 0.008752
0.102304 0.008726
0.102505 0.008700
0.102705 0.008674
0.102905 0.008648
0.103105 0.008622
0.103305 0.008596
0.103505 0.008570
0.103705 0.008545
0.103905 0.008519
0.104105 0.008494
0.104305 0.008468
0.104505 0.008443
0.104705 0.008418
0.104905 0.008393
0.105106 0.008368
0.105306 0.008343
0.105506 0.008319
0.105706 0.008294
0.105906 0.008270
0.106106 0.008245
0.106306 0.008221
0.106506 0.008197
0.106706 0.008173
0.106906 0.008150
0.107106 0.008126
0.107306 0.008103
0.107506 0.008079
0.107707 0.008056
0.107907 0.008033
0.108107 0.008011
0.108307 0.007988
0.108507 0.007966
0.108707 0.007943
0.108907 0.007921
0.109107 0.007900
0.109307 0.007878
0.109507 0.007856
0.109707 0.007835
0.109907 0.007814
0.110107 0.007793
0.110308 0.007772
0.110508 0.007752
0.110708 0.007732
0.110908 0.007712
0.111108 0.007692
0.111308 0.007672
0.111508 0.007653
0.111708 0.007634
0.111908 0.007615
0.112108 0.007596
0.112308 0.007578
0.112508 0.007560
0.112708 0.007542
0.112909 0.007524
0.113109 0.007507
0.113309 0.007490
0.113509 0.007473
0.113709 0.007456
0.113909 0.007440
0.114109 0.007424
0.114309 0.007408
0.114509 0.007393
0.114709 0.007377
0.114909 0.007363
0.115109 0.007348
0.115309 0.007334
0.115510 0.007320
0.115710 0.007306
0.115910 0.007292
0.116110 0.007279
0.116310 0.007267
0.116510 0.007254
0.116710 0.007242
0.116910 0.007230
0.117110 0.007219
0.117310 0.007208
0.117510 0.007197
0.117710 0.007186
0.117910 0.007176
0.118111 0.007166
0.118311 0.007157
0.118511 0.007148
0.118711 0.007139
0.118911 0.007131
0.119111 0.007123
0.119311 0.007115
0.119511 0.007108
0.119711 0.007101
0.119911 0.007095
0.120111 0.007089
NaN NaN
0.120111 0.007089
0.120311 0.007083
0.120511 0.007076
0.120711 0.007070
0.120911 0.007063
0.121111 0.007056
0.121311 0.007049
0.121511 0.007042
0.121711 0.007034
0.121911 0.007027
0.122112 0.007019
0.122312 0.007010
0.122512 0.007002
0.122712 0.006994
0.122912 0.006985
0.123112 0.006976
0.123312 0.006967
0.123512 0.006958
0.123712 0.006948
0.123912 0.006939
0.124112 0.006929
0.124312 0.006919
0.124512 0.006909
0.124712 0.006898
0.124912 0.006888
0.125112 0.006877
0.125312 0.006866
0.125512 0.006856
0.125712 0.006844
0.125912 0.006833
0.126112 0.006822
0.126312 0.006810
0.126512 0.006798
0.126712 0.006787
0.126912 0.006775
0.127112 0.006762
0.127312 0.006750
0.127512 0.006738
0.127712 0.006725
0.127912 0.006713
0.128112 0.006700
0.128312 0.006687
0.128512 0.006674
0.128712 0.006661
0.128912 0.006648
0.129112 0.006634
0.129312 0.006621
0.129512 0.006607
0.129712 0.006594
0.129912 0.006580
0.130112 0.006566
0.130312 0.006552
0.130512 0.006538
0.130712 0.006524
0.130912 0.006510
0.131112 0.006495
0.131312 0.006481
0.131512 0.006466
0.131712 0.006452
0.131912 0.006437
0.132112 0.006423
0.132312 0.006408
0.132512 0.006393
0.132712 0.006378
0.132912 0.006363
0.133112 0.006348
0.133312 0.006333
0.133512 0.006318
0.133712 0.006303
0.133912 0.006287
0.134112 0.006272
0.134312 0.006257
0.134512 0.006241
0.134712 0.006226
0.134912 0.006211
0.135112 0.006195
0.135313 0.006180
0.135513 0.006164
0.135713 0.006149
0.135913 0.006133
0.136113 0.006117
0.136313 0.006102
0.136513 0.006086
0.136713 0.006071
0.136913 0.006055
0.137113 0.006039
0.137313 0.006024
0.137513 0.006008
0.137713 0.005992
0.137913 0.005977
0.138113 0.005961
0.138313 0.005945
0.138513 0.005930
0.138713 0.005914
0.138913 0.005898
0.139113 0.005883
0.139313 0.005867
0.139513 0.005852
0.139713 0.005836
0.139913 0.005821
0.140113 0.005805
NaN NaN
0.140113 0.005805
0.140313 0.005790
0.140513 0.005774
0.140713 0.005759
0.140913 0.005744
0.141113 0.005729
0.141313 0.005713
0.141513 0.005698
0.141713 0.005683
0.141913 0.005668
0.142113 0.005653
0.142313 0.005638
0.142513 0.005623
0.142713 0.005608
0.142913 0.005593
0.143113 0.005578
0.143313 0.005564
0.143513 0.005549
0.143713 0.005534
0.143913 0.005520
0.144113 0.005505
0.144313 0.005491
0.144513 0.005477
0.144713 0.005462
0.144913 0.005448
0.145113 0.005434
0.145313 0.005420
0.145513 0.005406
0.145713 0.005392
0.145913 0.005378
0.146113 0.005364
0.146313 0.005350
0.146513 0.005337
0.146713 0.005323
0.146913 0.005309
0.147113 0.005296
0.147313 0.005283
0.147513 0.005269
0.147713 0.005256
0.147913 0.005243
0.148113 0.005230
0.148313 0.005217
0.148513 0.005204
0.148714 0.005192
0.148914 0.005179
0.149114 0.005166
0.149314 0.005154
0.149514 0.005142
0.149714 0.005129
0.149914 0.005117
0.150114 0.005105
0.150314 0.005093
0.150514 0.005081
0.150714 0.005069
0.150914 0.005058
0.151114 0.005046
0.151314 0.005035
0.151514 0.005023
0.151714 0.005012
0.151914 0.005001
0.152114 0.004990
0.152314 0.004979
0.152514 0.004969
0.152714 0.004958
0.152914 0.004947
0.153114 0.004937
0.153314 0.004927
0.153514 0.004917
0.153714 0.004906
0.153914 0.004897
0.154114 0.004887
0.154314 0.004877
0.154514 0.004868
0.154714 0.004858
0.154914 0.004849
0.155114 0.004840
0.155314 0.004831
0.155514 0.004822
0.155714 0.004813
0.155914 0.004805
0.156114 0.004796
0.156314 0.004788
0.156514 0.004780
0.156714 0.004772
0.156914 0.004764
0.157114 0.004756
0.157314 0.004748
0.157514 0.004741
0.157714 0.004734
0.157914 0.004727
0.158114 0.004720
0.158314 0.004713
0.158514 0.004706
0.158714 0.004700
0.158914 0.004693
0.159114 0.004687
0.159314 0.004681
0.159514 0.004675
0.159714 0.004670
0.159914 0.004664
0.160114 0.004659


==> expframe2.dat <==
NaN NaN
0.000000 0.000000
0.000200 0.000001
0.000400 0.000002
0.000600 0.000005
0.000800 0.000009
0.001000 0.000014
0.001200 0.000020
0.001400 0.000027
0.001600 0.000035
0.001800 0.000044
0.002000 0.000054
0.002200 0.000065
0.002400 0.000077
0.002600 0.000091
0.002800 0.000105
0.003000 0.000120
0.003200 0.000136
0.003400 0.000153
0.003600 0.000171
0.003800 0.000189
0.004000 0.000209
0.004200 0.000230
0.004400 0.000251
0.004600 0.000274
0.004800 0.000297
0.005000 0.000321
0.005200 0.000346
0.005400 0.000372
0.005600 0.000399
0.005800 0.000426
0.006000 0.000454
0.006200 0.000483
0.006400 0.000513
0.006600 0.000544
0.006800 0.000575
0.007000 0.000607
0.007200 0.000640
0.007400 0.000674
0.007600 0.000708
0.007800 0.000743
0.008000 0.000779
0.008200 0.000815
0.008400 0.000852
0.008600 0.000890
0.008800 0.000929
0.009000 0.000968
0.009200 0.001007
0.009400 0.001048
0.009600 0.001088
0.009800 0.001130
0.010000 0.001172
0.010200 0.001215
0.010400 0.001258
0.010600 0.001302
0.010800 0.001346
0.011000 0.001391
0.011200 0.001436
0.011400 0.001482
0.011600 0.001528
0.011800 0.001575
0.012000 0.001623
0.012200 0.001670
0.012400 0.001719
0.012600 0.001767
0.012800 0.001817
0.013000 0.001866
0.013200 0.001916
0.013400 0.001967
0.013600 0.002017
0.013800 0.002069
0.014000 0.002120
0.014200 0.002172
0.014400 0.002224
0.014600 0.002277
0.014800 0.002330
0.015000 0.002383
0.015200 0.002437
0.015400 0.002490
0.015600 0.002545
0.015800 0.002599
0.016000 0.002654
0.016200 0.002708
0.016400 0.002764
0.016600 0.002819
0.016800 0.002875
0.017000 0.002930
0.017200 0.002986
0.017400 0.003043
0.017600 0.003099
0.017800 0.003155
0.018000 0.003212
0.018200 0.003269
0.018400 0.003326
0.018600 0.003383
0.018800 0.003440
0.019000 0.003497
0.019200 0.003555
0.019400 0.003612
0.019600 0.003670
0.019800 0.003727
0.020000 0.003785
NaN NaN
0.020000 0.003785
0.020200 0.003843
0.020399 0.003900
0.020599 0.003958
0.020799 0.004016
0.020999 0.004073
0.021199 0.004131
0.021399 0.004188
0.021599 0.004246
0.021799 0.004303
0.021999 0.004361
0.022199 0.004418
0.022399 0.004476
0.022599 0.004533
0.022799 0.004590
0.022999 0.004647
0.023199 0.004704
0.023399 0.004760
0.023599 0.004817
0.023799 0.004873
0.023999 0.004930
0.024199 0.004986
0.024399 0.005042
0.024599 0.005097
0.024799 0.005153
0.024999 0.005208
0.025199 0.005263
0.025399 0.005318
0.025599 0.005373
0.025799 0.005427
0.025999 0.005481
0.026199 0.005535
0.026399 0.005588
0.026599 0.005642
0.026799 0.005695
0.026999 0.005747
0.027199 0.005800
0.027399 0.005852
0.027599 0.005903
0.027799 0.005955
0.027999 0.006005
0.028199 0.006056
0.028399 0.006106
0.028599 0.006156
0.028799 0.006205
0.028999 0.006254
0.029199 0.006303
0.029399 0.006351
0.029599 0.006399
0.029799 0.006446
0.029999 0.006493
0.030199 0.006539
0.030399 0.006585
0.030599 0.006630
0.030799 0.006675
0.030999 0.006720
0.031199 0.006763
0.031399 0.006807
0.031599 0.006849
0.031799 0.006892
0.031999 0.006933
0.032199 0.006974
0.032399 0.007015
0.032599 0.007055
0.032799 0.007094
0.032999 0.007133
0.033199 0.007171
0.033399 0.007208
0.033599 0.007245
0.033799 0.007281
0.033999 0.007317
0.034199 0.007352
0.034399 0.007386
0.034599 0.007419
0.034799 0.007452
0.034999 0.007484
0.035199 0.007516
0.035399 0.007546
0.035599 0.007576
0.035799 0.007605
0.035999 0.007634
0.036199 0.007661
0.036399 0.007688
0.036599 0.007714
0.036799 0.007739
0.036999 0.007764
0.037199 0.007788
0.037399 0.007810
0.037599 0.007832
0.037799 0.007854
0.037999 0.007874
0.038199 0.007893
0.038399 0.007912
0.038599 0.007929
0.038799 0.007946
0.038999 0.007962
0.039199 0.007977
0.039399 0.007991
0.039599 0.008004
0.039799 0.008016
0.039999 0.008028
NaN NaN
0.039999 0.008028
0.040199 0.008039
0.040399 0.008050
0.040598 0.008062
0.040798 0.008075
0.040998 0.008089
0.041198 0.008103
0.041397 0.008118
0.041597 0.008133
0.041797 0.008149
0.041997 0.008165
0.042197 0.008182
0.042396 0.008200
0.042596 0.008218
0.042796 0.008236
0.042996 0.008255
0.043195 0.008275
0.043395 0.008295
0.043595 0.008316
0.043795 0.008337
0.043995 0.008359
0.044194 0.008381
0.044394 0.008403
0.044594 0.008426
0.044794 0.008450
0.044993 0.008474
0.045193 0.008498
0.045393 0.008523
0.045593 0.008549
0.045792 0.008574
0.045992 0.008601
0.046192 0.008627
0.046392 0.008654
0.046592 0.008681
0.046791 0.008709
0.046991 0.008737
0.047191 0.008766
0.047391 0.008795
0.047590 0.008824
0.047790 0.008853
0.047990 0.008883
0.048190 0.008914
0.048390 0.008944
0.048589 0.008975
0.048789 0.009006
0.048989 0.009038
0.049189 0.009070
0.049388 0.009102
0.049588 0.009134
0.049788 0.009167
0.049988 0.009200
0.050188 0.009233
0.050387 0.009266
0.050587 0.009300
0.050787 0.009334
0.050987 0.009368
0.051186 0.009402
0.051386 0.009437
0.051586 0.009472
0.051786 0.009507
0.051986 0.009542
0.052185 0.009577
0.052385 0.009613
0.052585 0.009648
0.052785 0.009684
0.052984 0.009720
0.053184 0.009757
0.053384 0.009793
0.053584 0.009829
0.053783 0.009866
0.053983 0.009903
0.054183 0.009939
0.054383 0.009976
0.054583 0.010013
0.054782 0.010050
0.054982 0.010087
0.055182 0.010125
0.055382 0.010162
0.055581 0.010199
0.055781 0.010237
0.055981 0.010274
0.056181 0.010311
0.056381 0.010349
0.056580 0.010386
0.056780 0.010424
0.056980 0.010461
0.057180 0.010499
0.057379 0.010537
0.057579 0.010574
0.057779 0.010611
0.057979 0.010649
0.058179 0.010686
0.058378 0.010724
0.058578 0.010761
0.058778 0.010798
0.058978 0.010835
0.059177 0.010872
0.059377 0.010909
0.059577 0.010946
0.059777 0.010983
0.059977 0.011020
NaN NaN
0.059977 0.011020
0.060176 0.011056
0.060376 0.011093
0.060576 0.011129
0.060776 0.011165
0.060975 0.011201
0.061175 0.011237
0.061375 0.011273
0.061575 0.011308
0.061774 0.011344
0.061974 0.011379
0.062174 0.011414
0.062374 0.011449
0.062574 0.011484
0.062773 0.011518
0.062973 0.011553
0.063173 0.011587
0.063373 0.011621
0.063572 0.011654
0.063772 0.011688
0.063972 0.011721
0.064172 0.011754
0.064372 0.011787
0.064571 0.011820
0.064771 0.011853
0.064971 0.011885
0.065171 0.011917
0.065370 0.011949
0.065570 0.011980
0.065770 0.012011
0.065970 0.012042
0.066170 0.012073
0.066369 0.012104
0.066569 0.012134
0.066769 0.012164
0.066969 0.012193
0.067168 0.012223
0.067368 0.012252
0.067568 0.012281
0.067768 0.012309
0.067968 0.012337
0.068167 0.012365
0.068367 0.012393
0.068567 0.012420
0.068767 0.012447
0.068966 0.012473
0.069166 0.012500
0.069366 0.012526
0.069566 0.012551
0.069765 0.012577
0.069965 0.012601
0.070165 0.012626
0.070365 0.012650
0.070565 0.012674
0.070764 0.012697
0.070964 0.012721
0.071164 0.012743
0.071364 0.012766
0.071563 0.012788
0.071763 0.012809
0.071963 0.012830
0.072163 0.012851
0.072363 0.012871
0.072562 0.012891
0.072762 0.012911
0.072962 0.012930
0.073162 0.012949
0.073361 0.012967
0.073561 0.012985
0.073761 0.013002
0.073961 0.013019
0.074161 0.013036
0.074360 0.013052
0.074560 0.013068
0.074760 0.013083
0.074960 0.013097
0.075159 0.013112
0.075359 0.013125
0.075559 0.013139
0.075759 0.013151
0.075959 0.013164
0.076158 0.013176
0.076358 0.013187
0.076558 0.013198
0.076758 0.013208
0.076957 0.013218
0.077157 0.013227
0.077357 0.013236
0.077557 0.013244
0.077756 0.013252
0.077956 0.013259
0.078156 0.013266
0.078356 0.013272
0.078556 0.013277
0.078755 0.013282
0.078955 0.013287
0.079155 0.013291
0.079355 0.013294
0.079554 0.013297
0.079754 0.013299
0.079954 0.013301
NaN NaN
0.079954 0.013301
0.080154 0.013302
0.080353 0.013303
0.080553 0.013303
0.080753 0.013304
0.080953 0.013304
0.081152 0.013303
0.081352 0.013303
0.081552 0.013302
0.081751 0.013301
0.081951 0.013299
0.082151 0.013298
0.082351 0.013296
0.082550 0.013294
0.082750 0.013291
0.082950 0.013288
0.083149 0.013285
0.083349 0.013282
0.083549 0.013278
0.083749 0.013275
0.083948 0.013271
0.084148 0.013266
0.084348 0.013262
0.084547 0.013257
0.084747 0.013252
0.084947 0.013246
0.085147 0.013240
0.085346 0.013235
0.085546 0.013228
0.085746 0.013222
0.085945 0.013215
0.086145 0.013208
0.086345 0.013201
0.086545 0.013194
0.086744 0.013186
0.086944 0.013178
0.087144 0.013170
0.087343 0.013162
0.087543 0.013153
0.087743 0.013144
0.087943 0.013135
0.088142 0.013126
0.088342 0.013116
0.088542 0.013106
0.088742 0.013096
0.088941 0.013086
0.089141 0.013075
0.089341 0.013065
0.089540 0.013054
0.089740 0.013043
0.089940 0.013031
0.090140 0.013019
0.090339 0.013008
0.090539 0.012995
0.090739 0.012983
0.090938 0.012971
0.091138 0.012958
0.091338 0.012945
0.091538 0.012932
0.091737 0.012918
0.091937 0.012905
0.092137 0.012891
0.092336 0.012877
0.092536 0.012863
0.092736 0.012848
0.092936 0.012834
0.093135 0.012819
0.093335 0.012804
0.093535 0.012789
0.093734 0.012773
0.093934 0.012758
0.094134 0.012742
0.094334 0.012726
0.094533 0.012710
0.094733 0.012693
0.094933 0.012677
0.095132 0.012660
0.095332 0.012643
0.095532 0.012626
0.095732 0.012608
0.095931 0.012591
0.096131 0.012573
0.096331 0.012555
0.096530 0.012537
0.096730 0.012519
0.096930 0.012500
0.097130 0.012482
0.097329 0.012463
0.097529 0.012444
0.097729 0.012425
0.097928 0.012406
0.098128 0.012386
0.098328 0.012367
0.098528 0.012347
0.098727 0.012327
0.098927 0.012307
0.099127 0.012287
0.099326 0.012266
0.099526 0.012245
0.099726 0.012225
0.099926 0.012204
NaN NaN
0.099926 0.012204
0.100125 0.012183
0.100325 0.012162
0.100525 0.012140
0.100724 0.012119
0.100924 0.012097
0.101124 0.012075
0.101324 0.012053
0.101523 0.012031
0.101723 0.012009
0.101923 0.011987
0.102122 0.011965
0.102322 0.011942
0.102522 0.011920
0.102722 0.011897
0.102921 0.011875
0.103121 0.011852
0.103321 0.011829
0.103520 0.011806
0.103720 0.011783
0.103920 0.011760
0.104120 0.011737
0.104319 0.011714
0.104519 0.011691
0.104719 0.011668
0.104919 0.011644
0.105118 0.011621
0.105318 0.011598
0.105518 0.011575
0.105717 0.011551
0.105917 0.011528
0.106117 0.011505
0.106317 0.011481
0.106516 0.011458
0.106716 0.011435
0.106916 0.011411
0.107115 0.011388
0.107315 0.011365
0.107515 0.011342
0.107715 0.011319
0.107914 0.011295
0.108114 0.011272
0.108314 0.011249
0.108513 0.011226
0.108713 0.011203
0.108913 0.011181
0.109113 0.011158
0.109312 0.011135
0.109512 0.011113
0.109712 0.011090
0.109911 0.011068
0.110111 0.011045
0.110311 0.011023
0.110511 0.011001
0.110710 0.010979
0.110910 0.010957
0.111110 0.010935
0.111309 0.010913
0.111509 0.010892
0.111709 0.010870
0.111909 0.010849
0.112108 0.010828
0.112308 0.010807
0.112508 0.010786
0.112707 0.010766
0.112907 0.010745
0.113107 0.010725
0.113307 0.010705
0.113506 0.010685
0.113706 0.010665
0.113906 0.010645
0.114105 0.010626
0.114305 0.010607
0.114505 0.010588
0.114705 0.010569
0.114904 0.010551
0.115104 0.010532
0.115304 0.010514
0.115503 0.010496
0.115703 0.010479
0.115903 0.010461
0.116103 0.010444
0.116302 0.010427
0.116502 0.010410
0.116702 0.010394
0.116901 0.010378
0.117101 0.010362
0.117301 0.010346
0.117501 0.010331
0.117700 0.010316
0.117900 0.010301
0.118100 0.010287
0.118299 0.010273
0.118499 0.010259
0.118699 0.010245
0.118899 0.010232
0.119098 0.010219
0.119298 0.010206
0.119498 0.010194
0.119698 0.010182
0.119897 0.010171
NaN NaN
0.119897 0.010171
0.120097 0.010158
0.120297 0.010145
0.120497 0.010130
0.120697 0.010114
0.120897 0.010096
0.121096 0.010077
0.121296 0.010057
0.121496 0.010036
0.121696 0.010013
0.121896 0.009989
0.122096 0.009963
0.122296 0.009936
0.122496 0.009909
0.122695 0.009879
0.122895 0.009849
0.123095 0.009818
0.123295 0.009785
0.123495 0.009751
0.123695 0.009716
0.123895 0.009679
0.124094 0.009642
0.124294 0.009603
0.124494 0.009564
0.124694 0.009523
0.124894 0.009481
0.125094 0.009438
0.125294 0.009394
0.125494 0.009349
0.125693 0.009303
0.125893 0.009256
0.126093 0.009208
0.126293 0.009159
0.126493 0.009108
0.126693 0.009057
0.126893 0.009005
0.127092 0.008952
0.127292 0.008898
0.127492 0.008843
0.127692 0.008787
0.127892 0.008731
0.128092 0.008673
0.128292 0.008614
0.128492 0.008555
0.128691 0.008495
0.128891 0.008434
0.129091 0.008372
0.129291 0.008309
0.129491 0.008246
0.129691 0.008181
0.129891 0.008116
0.130091 0.008051
0.130290 0.007984
0.130490 0.007917
0.130690 0.007849
0.130890 0.007780
0.131090 0.007711
0.131290 0.007640
0.131490 0.007570
0.131689 0.007498
0.131889 0.007426
0.132089 0.007353
0.132289 0.007280
0.132489 0.007206
0.132689 0.007131
0.132889 0.007056
0.133089 0.006980
0.133288 0.006904
0.133488 0.006827
0.133688 0.006750
0.133888 0.006672
0.134088 0.006594
0.134288 0.006515
0.134488 0.006435
0.134687 0.006356
0.134887 0.006275
0.135087 0.006195
0.135287 0.006113
0.135487 0.006032
0.135687 0.005950
0.135887 0.005867
0.136087 0.005785
0.136286 0.005701
0.136486 0.005618
0.136686 0.005534
0.136886 0.005450
0.137086 0.005366
0.137286 0.005281
0.137486 0.005196
0.137686 0.005110
0.137885 0.005025
0.138085 0.004939
0.138285 0.004853
0.138485 0.004766
0.138685 0.004680
0.138885 0.004593
0.139085 0.004506
0.139284 0.004419
0.139484 0.004332
0.139684 0.004244
0.139884 0.004157
NaN NaN
0.139884 0.004157
0.140084 0.004069
0.140284 0.003981
0.140484 0.003893
0.140684 0.003805
0.140883 0.003717
0.141083 0.003629
0.141283 0.003541
0.141483 0.003453
0.141683 0.003365
0.141883 0.003277
0.142083 0.003189
0.142282 0.003101
0.142482 0.003013
0.142682 0.002925
0.142882 0.002838
0.143082 0.002750
0.143282 0.002663
0.143482 0.002575
0.143682 0.002488
0.143881 0.002401
0.144081 0.002314
0.144281 0.002227
0.144481 0.002141
0.144681 0.002055
0.144881 0.001969
0.145081 0.001883
0.145281 0.001797
0.145480 0.001712
0.145680 0.001627
0.145880 0.001542
0.146080 0.001458
0.146280 0.001374
0.146480 0.001290
0.146680 0.001207
0.146879 0.001124
0.147079 0.001042
0.147279 0.000960
0.147479 0.000878
0.147679 0.000797
0.147879 0.000716
0.148079 0.000635
0.148279 0.000555
0.148478 0.000476
0.148678 0.000397
0.148878 0.000319
0.149078 0.000241
0.149278 0.000164
0.149478 0.000087
0.149678 0.000011
0.149877 -0.000065
0.150077 -0.000140
0.150277 -0.000214
0.150477 -0.000288
0.150677 -0.000361
0.150877 -0.000434
0.151077 -0.000506
0.151277 -0.000577
0.151476 -0.000647
0.151676 -0.000717
0.151876 -0.000786
0.152076 -0.000854
0.152276 -0.000921
0.152476 -0.000988
0.152676 -0.001054
0.152876 -0.001119
0.153075 -0.001183
0.153275 -0.001247
0.153475 -0.001309
0.153675 -0.001371
0.153875 -0.001432
0.154075 -0.001492
0.154275 -0.001551
0.154474 -0.001609
0.154674 -0.001667
0.154874 -0.001723
0.155074 -0.001778
0.155274 -0.001833
0.155474 -0.001886
0.155674 -0.001939
0.155874 -0.001990
0.156073 -0.002041
0.156273 -0.002090
0.156473 -0.002138
0.156673 -0.002185
0.156873 -0.002232
0.157073 -0.002277
0.157273 -0.002321
0.157473 -0.002363
0.157672 -0.002405
0.157872 -0.002446
0.158072 -0.002485
0.158272 -0.002523
0.158472 -0.002560
0.158672 -0.002596
0.158872 -0.002630
0.159071 -0.002664
0.159271 -0.002696
0.159471 -0.002726
0.159671 -0.002756
0.159871 -0.002784
NaN NaN
0.039999 0.008028
0.039994 0.008128
0.039989 0.008228
0.039984 0.008328
0.039979 0.008428
0.039974 0.008528
0.039970 0.008628
0.039965 0.008728
0.039961 0.008828
0.039957 0.008928
0.039953 0.009028
0.039949 0.009128
0.039946 0.009228
0.039942 0.009328
0.039939 0.009428
0.039936 0.009528
0.039933 0.009628
0.039930 0.009728
0.039927 0.009828
0.039924 0.009928
0.039922 0.010028
0.039920 0.010128
0.039917 0.010228
0.039915 0.010328
0.039913 0.010428
0.039911 0.010528
0.039909 0.010628
0.039908 0.010728
0.039906 0.010828
0.039905 0.010928
0.039904 0.011028
0.039902 0.011128
0.039901 0.011228
0.039900 0.011328
0.039899 0.011428
0.039899 0.011528
0.039898 0.011628
0.039897 0.011728
0.039897 0.011828
0.039897 0.011928
0.039896 0.012028
0.039896 0.012128
0.039896 0.012228
0.039896 0.012328
0.039896 0.012428
0.039896 0.012528
0.039897 0.012628
0.039897 0.012728
0.039898 0.012828
0.039898 0.012928
0.039899 0.013028
0.039899 0.013128
0.039900 0.013228
0.039901 0.013328
0.039902 0.013428
0.039903 0.013528
0.039904 0.013628
0.039905 0.013728
0.039907 0.013828
0.039908 0.013928
0.039909 0.014028
0.039911 0.014128
0.039912 0.014228
0.039914 0.014328
0.039915 0.014428
0.039917 0.014528
0.039919 0.014628
0.039921 0.014728
0.039922 0.014828
0.039924 0.014928
0.039926 0.015028
0.039928 0.015128
0.039930 0.015228
0.039932 0.015328
0.039934 0.015428
0.039937 0.015528
0.039939 0.015628
0.039941 0.015728
0.039943 0.015828
0.039946 0.015928
0.039948 0.016028
0.039950 0.016128
0.039953 0.016228
0.039955 0.016328
0.039958 0.016428
0.039960 0.016528
0.039963 0.016628
0.039965 0.016728
0.039968 0.016828
0.039970 0.016928
0.039973 0.017028
0.039976 0.017128
0.039978 0.017228
0.039981 0.017328
0.039983 0.017428
0.039986 0.017528
0.039989 0.017628
0.039991 0.017728
0.039994 0.017828
0.039997 0.017928
0.039999 0.018028
NaN NaN
0.039999 0.018028
0.040002 0.018128
0.040005 0.018228
0.040008 0.018328
0.040010 0.018428
0.040013 0.018528
0.040016 0.018628
0.040018 0.018728
0.040021 0.018828
0.040023 0.018928
0.040026 0.019028
0.040029 0.019128
0.040031 0.019228
0.040034 0.019328
0.040036 0.019428
0.040039 0.019528
0.040041 0.019628
0.040044 0.019728
0.040046 0.019828
0.040049 0.019928
0.040051 0.020028
0.040053 0.020128
0.040056 0.020228
0.040058 0.020328
0.040060 0.020428
0.040062 0.020528
0.040065 0.020628
0.040067 0.020728
0.040069 0.020828
0.040071 0.020928
0.040073 0.021028
0.040075 0.021128
0.040077 0.021228
0.040078 0.021328
0.040080 0.021428
0.040082 0.021528
0.040084 0.021628
0.040085 0.021728
0.040087 0.021828
0.040088 0.021928
0.040090 0.022028
0.040091 0.022128
0.040092 0.022228
0.040094 0.022328
0.040095 0.022428
0.040096 0.022528
0.040097 0.022628
0.040098 0.022728
0.040099 0.022828
0.040100 0.022928
0.040100 0.023028
0.040101 0.023128
0.040101 0.023228
0.040102 0.023328
0.040102 0.023428
0.040103 0.023528
0.040103 0.023628
0.040103 0.023728
0.040103 0.023828
0.040103 0.023928
0.040103 0.024028
0.040102 0.024128
0.040102 0.024228
0.040102 0.024328
0.040101 0.024428
0.040100 0.024528
0.040100 0.024628
0.040099 0.024728
0.040098 0.024828
0.040097 0.024928
0.040095 0.025028
0.040094 0.025128
0.040093 0.025228
0.040091 0.025328
0.040090 0.025428
0.040088 0.025528
0.040086 0.025628
0.040084 0.025728
0.040082 0.025828
0.040079 0.025928
0.040077 0.026028
0.040075 0.026128
0.040072 0.026228
0.040069 0.026328
0.040066 0.026428
0.040063 0.026528
0.040060 0.026628
0.040057 0.026728
0.040053 0.026828
0.040050 0.026928
0.040046 0.027028
0.040042 0.027128
0.040038 0.027228
0.040034 0.027328
0.040029 0.027428
0.040025 0.027528
0.040020 0.027628
0.040015 0.027728
0.040010 0.027828
0.040005 0.027928
0.040000 0.028028
NaN NaN
0.079954 0.013301
0.079953 0.013401
0.079953 0.013501
0.079952 0.013601
0.079952 0.013701
0.079951 0.013801
0.079951 0.013901
0.079950 0.014001
0.079950 0.014101
0.079949 0.014201
0.079949 0.014301
0.079949 0.014401
0.079948 0.014501
0.079948 0.014601
0.079948 0.014701
0.079948 0.014801
0.079948 0.014901
0.079947 0.015001
0.079947 0.015101
0.079947 0.015201
0.079947 0.015301
0.079947 0.015401
0.079947 0.015501
0.079947 0.015601
0.079947 0.015701
0.079947 0.015801
0.079947 0.015901
0.079947 0.016001
0.079947 0.016101
0.079948 0.016201
0.079948 0.016301
0.079948 0.016401
0.079948 0.016501
0.079948 0.016601
0.079949 0.016701
0.079949 0.016801
0.079949 0.016901
0.079950 0.017001
0.079950 0.017101
0.079950 0.017201
0.079951 0.017301
0.079951 0.017401
0.079952 0.017501
0.079952 0.017601
0.079953 0.017701
0.079953 0.017801
0.079954 0.017901
0.079954 0.018001
0.079955 0.018101
0.079955 0.018201
0.079956 0.018301
0.079956 0.018401
0.079957 0.018501
0.079958 0.018601
0.079958 0.018701
0.079959 0.018801
0.079960 0.018901
0.079960 0.019001
0.079961 0.019101
0.079962 0.019201
0.079962 0.019301
0.079963 0.019401
0.079964 0.019501
0.079965 0.019601
0.079965 0.019701
0.079966 0.019801
0.079967 0.019901
0.079968 0.020001
0.079969 0.020101
0.079970 0.020201
0.079970 0.020301
0.079971 0.020401
0.079972 0.020501
0.079973 0.020601
0.079974 0.020701
0.079975 0.020801
0.079976 0.020901
0.079977 0.021001
0.079977 0.021101
0.079978 0.021201
0.079979 0.021301
0.079980 0.021401
0.079981 0.021501
0.079982 0.021601
0.079983 0.021701
0.079984 0.021801
0.079985 0.021901
0.079986 0.022001
0.079987 0.022101
0.079988 0.022201
0.079989 0.022301
0.079990 0.022401
0.079991 0.022501
0.079992 0.022601
0.079993 0.022701
0.079994 0.022801
0.079995 0.022901
0.079996 0.023001
0.079997 0.023101
0.079998 0.023201
0.079999 0.023301
NaN NaN
0.079999 0.023301
0.080000 0.023401
0.080001 0.023501
0.080002 0.023601
0.080003 0.023701
0.080004 0.023801
0.080005 0.023901
0.080006 0.024001
0.080007 0.024101
0.080008 0.024201
0.080009 0.024301
0.080010 0.024401
0.080011 0.024501
0.080012 0.024601
0.080013 0.024701
0.080014 0.024801
0.080015 0.024901
0.080016 0.025001
0.080017 0.025101
0.080018 0.025201
0.080019 0.025301
0.080020 0.025401
0.080020 0.025501
0.080021 0.025601
0.080022 0.025701
0.080023 0.025801
0.080024 0.025901
0.080025 0.026001
0.080026 0.026101
0.080027 0.026201
0.080028 0.026301
0.080028 0.026401
0.080029 0.026501
0.080030 0.026601
0.080031 0.026701
0.080032 0.026801
0.080032 0.026901
0.080033 0.027001
0.080034 0.027101
0.080035 0.027201
0.080036 0.027301
0.080036 0.027401
0.080037 0.027501
0.080038 0.027601
0.080038 0.027701
0.080039 0.027801
0.080040 0.027901
0.080040 0.028001
0.080041 0.028101
0.080042 0.028201
0.080042 0.028301
0.080043 0.028401
0.080043 0.028501
0.080044 0.028601
0.080044 0.028701
0.080045 0.028801
0.080045 0.028901
0.080046 0.029001
0.080046 0.029101
0.080047 0.029201
0.080047 0.029301
0.080048 0.029401
0.080048 0.029501
0.080048 0.029601
0.080049 0.029701
0.080049 0.029801
0.080049 0.029901
0.080050 0.030001
0.080050 0.030101
0.080050 0.030201
0.080050 0.030301
0.080050 0.030401
0.080051 0.030501
0.080051 0.030601
0.080051 0.030701
0.080051 0.030801
0.080051 0.030901
0.080051 0.031001
0.080051 0.031101
0.080051 0.031201
0.080051 0.031301
0.080051 0.031401
0.080051 0.031501
0.080051 0.031601
0.080050 0.031701
0.080050 0.031801
0.080050 0.031901
0.080050 0.032001
0.080050 0.032101
0.080049 0.032201
0.080049 0.032301
0.080049 0.032401
0.080048 0.032501
0.080048 0.032601
0.080047 0.032701
0.080047 0.032801
0.080046 0.032901
0.080046 0.033001
0.080045 0.033101
0.080045 0.033201
0.080044 0.033301
NaN NaN
0.119897 0.010171
0.119903 0.010271
0.119908 0.010371
0.119914 0.010471
0.119919 0.010571
0.119924 0.010671
0.119929 0.010771
0.119934 0.010871
0.119939 0.010971
0.119943 0.011071
0.119948 0.011171
0.119952 0.011271
0.119956 0.011371
0.119960 0.011471
0.119964 0.011571
0.119968 0.011671
0.119972 0.011771
0.119975 0.011871
0.119979 0.011971
0.119982 0.012071
0.119985 0.012171
0.119988 0.012271
0.119991 0.012371
0.119994 0.012471
0.119997 0.012571
0.120000 0.012671
0.120002 0.012771
0.120005 0.012871
0.120007 0.012971
0.120009 0.013071
0.120011 0.013171
0.120014 0.013271
0.120016 0.013371
0.120017 0.013471
0.120019 0.013571
0.120021 0.013671
0.120022 0.013771
0.120024 0.013871
0.120025 0.013971
0.120027 0.014071
0.120028 0.014171
0.120029 0.014271
0.120030 0.014371
0.120031 0.014471
0.120032 0.014571
0.120033 0.014671
0.120034 0.014771
0.120034 0.014871
0.120035 0.014971
0.120036 0.015071
0.120036 0.015171
0.120036 0.015271
0.120037 0.015371
0.120037 0.015471
0.120037 0.015571
0.120037 0.015671
0.120037 0.015771
0.120037 0.015871
0.120037 0.015971
0.120037 0.016071
0.120037 0.016171
0.120037 0.016271
0.120036 0.016371
0.120036 0.016471
0.120036 0.016571
0.120035 0.016671
0.120035 0.016771
0.120034 0.016871
0.120034 0.016971
0.120033 0.017071
0.120032 0.017171
0.120032 0.017271
0.120031 0.017371
0.120030 0.017471
0.120029 0.017571
0.120028 0.017671
0.120027 0.017771
0.120026 0.017871
0.120025 0.017971
0.120024 0.018071
0.120023 0.018171
0.120022 0.018271
0.120021 0.018371
0.120020 0.018471
0.120019 0.018571
0.120018 0.018671
0.120017 0.018771
0.120015 0.018871
0.120014 0.018971
0.120013 0.019071
0.120012 0.019171
0.120010 0.019271
0.120009 0.019371
0.120008 0.019471
0.120006 0.019571
0.120005 0.019671
0.120004 0.019771
0.120003 0.019871
0.120001 0.019971
0.120000 0.020071
0.119999 0.020171
NaN NaN
0.119999 0.020171
0.119997 0.020271
0.119996 0.020371
0.119995 0.020471
0.119993 0.020571
0.119992 0.020671
0.119991 0.020771
0.119989 0.020871
0.119988 0.020971
0.119987 0.021071
0.119985 0.021171
0.119984 0.021271
0.119983 0.021371
0.119982 0.021471
0.119980 0.021571
0.119979 0.021671
0.119978 0.021771
0.119977 0.021871
0.119976 0.021971
0.119975 0.022071
0.119974 0.022171
0.119973 0.022271
0.119972 0.022371
0.119971 0.022471
0.119970 0.022571
0.119969 0.022671
0.119968 0.022771
0.119967 0.022871
0.119966 0.022971
0.119965 0.023071
0.119965 0.023171
0.119964 0.023271
0.119963 0.023371
0.119963 0.023471
0.119962 0.023571
0.119962 0.023671
0.119961 0.023771
0.119961 0.023871
0.119961 0.023971
0.119960 0.024071
0.119960 0.024171
0.119960 0.024271
0.119960 0.024371
0.119960 0.024471
0.119960 0.024571
0.119960 0.024671
0.119960 0.024771
0.119960 0.024871
0.119960 0.024971
0.119961 0.025071
0.119961 0.025171
0.119961 0.025271
0.119962 0.025371
0.119963 0.025471
0.119963 0.025571
0.119964 0.025671
0.119965 0.025771
0.119966 0.025871
0.119967 0.025971
0.119968 0.026071
0.119969 0.026171
0.119970 0.026271
0.119972 0.026371
0.119973 0.026471
0.119974 0.026571
0.119976 0.026671
0.119978 0.026771
0.119980 0.026871
0.119981 0.026971
0.119983 0.027071
0.119985 0.027171
0.119988 0.027271
0.119990 0.027371
0.119992 0.027471
0.119995 0.027571
0.119997 0.027671
0.120000 0.027771
0.120003 0.027871
0.120006 0.027971
0.120009 0.028071
0.120012 0.028171
0.120015 0.028271
0.120018 0.028371
0.120022 0.028471
0.120025 0.028571
0.120029 0.028671
0.120033 0.028771
0.120037 0.028871
0.120041 0.028971
0.120045 0.029071
0.120049 0.029171
0.120054 0.029271
0.120058 0.029371
0.120063 0.029471
0.120068 0.029571
0.120073 0.029671
0.120078 0.029771
0.120083 0.029871
0.120088 0.029971
0.120094 0.030071
0.120100 0.030171
NaN NaN
0.159871 -0.002784
0.159885 -0.002684
0.159898 -0.002584
0.159911 -0.002484
0.159923 -0.002384
0.159935 -0.002284
0.159947 -0.002184
0.159958 -0.002084
0.159969 -0.001984
0.159980 -0.001884
0.159991 -0.001784
0.160001 -0.001684
0.160010 -0.001584
0.160020 -0.001484
0.160029 -0.001384
0.160038 -0.001284
0.160046 -0.001184
0.160054 -0.001084
0.160062 -0.000984
0.160069 -0.000884
0.160076 -0.000784
0.160083 -0.000683
0.160090 -0.000583
0.160096 -0.000483
0.160102 -0.000383
0.160108 -0.000283
0.160113 -0.000183
0.160118 -0.000083
0.160123 0.000017
0.160128 0.000117
0.160132 0.000217
0.160136 0.000317
0.160140 0.000417
0.160144 0.000517
0.160147 0.000617
0.160150 0.000717
0.160153 0.000817
0.160156 0.000917
0.160158 0.001017
0.160160 0.001117
0.160162 0.001217
0.160164 0.001317
0.160165 0.001417
0.160166 0.001517
0.160167 0.001617
0.160168 0.001717
0.160169 0.001817
0.160169 0.001917
0.160169 0.002017
0.160169 0.002117
0.160169 0.002217
0.160169 0.002318
0.160168 0.002418
0.160167 0.002518
0.160166 0.002618
0.160165 0.002718
0.160164 0.002818
0.160163 0.002918
0.160161 0.003018
0.160159 0.003118
0.160157 0.003218
0.160155 0.003318
0.160153 0.003418
0.160151 0.003518
0.160148 0.003618
0.160146 0.003718
0.160143 0.003818
0.160140 0.003918
0.160137 0.004018
0.160134 0.004118
0.160131 0.004218
0.160127 0.004318
0.160124 0.004418
0.160120 0.004518
0.160117 0.004618
0.160113 0.004718
0.160109 0.004818
0.160105 0.004918
0.160101 0.005018
0.160097 0.005118
0.160093 0.005218
0.160088 0.005319
0.160084 0.005419
0.160080 0.005519
0.160075 0.005619
0.160071 0.005719
0.160066 0.005819
0.160062 0.005919
0.160057 0.006019
0.160052 0.006119
0.160047 0.006219
0.160043 0.006319
0.160038 0.006419
0.160033 0.006519
0.160028 0.006619
0.160023 0.006719
0.160018 0.006819
0.160013 0.006919
0.160008 0.007019
0.160003 0.007119
0.159998 0.007219
NaN NaN
0.159998 0.007219
0.159993 0.007319
0.159988 0.007419
0.159983 0.007519
0.159978 0.007619
0.159973 0.007719
0.159968 0.007819
0.159963 0.007919
0.159959 0.008019
0.159954 0.008119
0.159949 0.008219
0.159944 0.008320
0.159939 0.008420
0.159935 0.008520
0.159930 0.008620
0.159925 0.008720
0.159921 0.008820
0.159916 0.008920
0.159912 0.009020
0.159908 0.009120
0.159903 0.009220
0.159899 0.009320
0.159895 0.009420
0.159891 0.009520
0.159887 0.009620
0.159883 0.009720
0.159880 0.009820
0.159876 0.009920
0.159872 0.010020
0.159869 0.010120
0.159865 0.010220
0.159862 0.010320
0.159859 0.010420
0.159856 0.010520
0.159853 0.010620
0.159850 0.010720
0.159848 0.010820
0.159845 0.010920
0.159843 0.011020
0.159841 0.011120
0.159839 0.011221
0.159837 0.011321
0.159835 0.011421
0.159834 0.011521
0.159832 0.011621
0.159831 0.011721
0.159830 0.011821
0.159829 0.011921
0.159828 0.012021
0.159827 0.012121
0.159827 0.012221
0.159827 0.012321
0.159827 0.012421
0.159827 0.012521
0.159827 0.012621
0.159828 0.012721
0.159829 0.012821
0.159830 0.012921
0.159831 0.013021
0.159832 0.013121
0.159834 0.013221
0.159836 0.013321
0.159838 0.013421
0.159840 0.013521
0.159843 0.013621
0.159846 0.013721
0.159849 0.013821
0.159852 0.013921
0.159856 0.014021
0.159860 0.014122
0.159864 0.014222
0.159868 0.014322
0.159873 0.014422
0.159877 0.014522
0.159883 0.014622
0.159888 0.014722
0.159894 0.014822
0.159900 0.014922
0.159906 0.015022
0.159913 0.015122
0.159919 0.015222
0.159927 0.015322
0.159934 0.015422
0.159942 0.015522
0.159950 0.015622
0.159958 0.015722
0.159967 0.015822
0.159976 0.015922
0.159985 0.016022
0.159995 0.016122
0.160005 0.016222
0.160016 0.016322
0.160026 0.016422
0.160037 0.016522
0.160049 0.016622
0.160061 0.016722
0.160073 0.016822
0.160085 0.016922
0.160098 0.017023
0.160111 0.017123
0.160125 0.017223
NaN NaN
0.000000 0.020000
0.000200 0.020001
0.000400 0.020002
0.000600 0.020005
0.000800 0.020009
0.001000 0.020014
0.001200 0.020020
0.001400 0.020027
0.001600 0.020035
0.001800 0.020044
0.002000 0.020054
0.002200 0.020065
0.002400 0.020077
0.002600 0.020091
0.002800 0.020105
0.003000 0.020120
0.003200 0.020136
0.003400 0.020153
0.003600 0.020171
0.003800 0.020189
0.004000 0.020209
0.004200 0.020230
0.004400 0.020251
0.004600 0.020274
0.004800 0.020297
0.005000 0.020321
0.005200 0.020346
0.005400 0.020372
0.005600 0.020399
0.005800 0.020426
0.006000 0.020454
0.006200 0.020483
0.006400 0.020513
0.006600 0.020544
0.006800 0.020575
0.007000 0.020607
0.007200 0.020640
0.007400 0.020674
0.007600 0.020708
0.007800 0.020743
0.008000 0.020779
0.008200 0.020815
0.008400 0.020852
0.008600 0.020890
0.008800 0.020929
0.009000 0.020968
0.009200 0.021007
0.009400 0.021048
0.009600 0.021088
0.009800 0.021130
0.010000 0.021172
0.010200 0.021215
0.010400 0.021258
0.010600 0.021302
0.010800 0.021346
0.011000 0.021391
0.011200 0.021436
0.011400 0.021482
0.011600 0.021528
0.011800 0.021575
0.012000 0.021623
0.012200 0.021670
0.012400 0.021719
0.012600 0.021767
0.012800 0.021817
0.013000 0.021866
0.013200 0.021916
0.013400 0.021967
0.013600 0.022017
0.013800 0.022069
0.014000 0.022120
0.014200 0.022172
0.014400 0.022224
0.014600 0.022277
0.014800 0.022330
0.015000 0.022383
0.015200 0.022437
0.015400 0.022490
0.015600 0.022545
0.015800 0.022599
0.016000 0.022654
0.016200 0.022708
0.016400 0.022764
0.016600 0.022819
0.016800 0.022875
0.017000 0.022930
0.017200 0.022986
0.017400 0.023043
0.017600 0.023099
0.017800 0.023155
0.018000 0.023212
0.018200 0.023269
0.018400 0.023326
0.018600 0.023383
0.018800 0.023440
0.019000 0.023497
0.019200 0.023555
0.019400 0.023612
0.019600 0.023670
0.019800 0.023727
0.020000 0.023785
NaN NaN
0.020000 0.023785
0.020200 0.023843
0.020400 0.023900
0.020600 0.023958
0.020800 0.024016
0.021000 0.024073
0.021200 0.024131
0.021400 0.024188
0.021600 0.024246
0.021800 0.024303
0.022000 0.024361
0.022200 0.024418
0.022400 0.024476
0.022600 0.024533
0.022800 0.024590
0.023000 0.024647
0.023200 0.024704
0.023400 0.024760
0.023600 0.024817
0.023800 0.024873
0.024000 0.024930
0.024200 0.024986
0.024400 0.025042
0.024600 0.025097
0.024800 0.025153
0.025000 0.025208
0.025200 0.025263
0.025400 0.025318
0.025600 0.025373
0.025800 0.025427
0.026000 0.025481
0.026200 0.025535
0.026400 0.025588
0.026600 0.025642
0.026800 0.025695
0.027000 0.025747
0.027200 0.025800
0.027400 0.025852
0.027600 0.025903
0.027800 0.025955
0.028000 0.026005
0.028200 0.026056
0.028400 0.026106
0.028600 0.026156
0.028800 0.026205
0.029000 0.026254
0.029200 0.026303
0.029400 0.026351
0.029600 0.026399
0.029800 0.026446
0.030000 0.026493
0.030200 0.026539
0.030400 0.026585
0.030600 0.026630
0.030800 0.026675
0.031000 0.026720
0.031200 0.026763
0.031400 0.026807
0.031600 0.026849
0.031800 0.026892
0.032000 0.026933
0.032200 0.026974
0.032400 0.027015
0.032600 0.027055
0.032800 0.027094
0.033000 0.027133
0.033200 0.027171
0.033400 0.027208
0.033600 0.027245
0.033800 0.027281
0.034000 0.027317
0.034200 0.027352
0.034400 0.027386
0.034600 0.027419
0.034800 0.027452
0.035000 0.027484
0.035200 0.027516
0.035400 0.027546
0.035600 0.027576
0.035800 0.027605
0.036000 0.027634
0.036200 0.027661
0.036400 0.027688
0.036600 0.027714
0.036800 0.027739
0.037000 0.027764
0.037200 0.027788
0.037400 0.027810
0.037600 0.027832
0.037800 0.027854
0.038000 0.027874
0.038200 0.027893
0.038400 0.027912
0.038600 0.027929
0.038800 0.027946
0.039000 0.027962
0.039200 0.027977
0.039400 0.027991
0.039600 0.028004
0.039800 0.028016
0.040000 0.028028
NaN NaN
0.040000 0.028028
0.040200 0.028039
0.040400 0.028050
0.040601 0.028062
0.040801 0.028075
0.041001 0.028089
0.041201 0.028103
0.041402 0.028118
0.041602 0.028133
0.041802 0.028149
0.042002 0.028165
0.042202 0.028182
0.042403 0.028200
0.042603 0.028218
0.042803 0.028236
0.043003 0.028255
0.043203 0.028275
0.043404 0.028295
0.043604 0.028316
0.043804 0.028337
0.044004 0.028359
0.044205 0.028381
0.044405 0.028403
0.044605 0.028426
0.044805 0.028450
0.045005 0.028474
0.045206 0.028498
0.045406 0.028523
0.045606 0.028549
0.045806 0.028574
0.046007 0.028601
0.046207 0.028627
0.046407 0.028654
0.046607 0.028681
0.046807 0.028709
0.047008 0.028737
0.047208 0.028766
0.047408 0.028795
0.047608 0.028824
0.047809 0.028853
0.048009 0.028883
0.048209 0.028914
0.048409 0.028944
0.048609 0.028975
0.048810 0.029006
0.049010 0.029038
0.049210 0.029070
0.049410 0.029102
0.049611 0.029134
0.049811 0.029167
0.050011 0.029200
0.050211 0.029233
0.050411 0.029266
0.050612 0.029300
0.050812 0.029334
0.051012 0.029368
0.051212 0.029402
0.051413 0.029437
0.051613 0.029472
0.051813 0.029507
0.052013 0.029542
0.052213 0.029577
0.052414 0.029613
0.052614 0.029649
0.052814 0.029684
0.053014 0.029720
0.053214 0.029757
0.053415 0.029793
0.053615 0.029829
0.053815 0.029866
0.054015 0.029903
0.054216 0.029939
0.054416 0.029976
0.054616 0.030013
0.054816 0.030050
0.055016 0.030087
0.055217 0.030125
0.055417 0.030162
0.055617 0.030199
0.055817 0.030237
0.056018 0.030274
0.056218 0.030311
0.056418 0.030349
0.056618 0.030386
0.056818 0.030424
0.057019 0.030462
0.057219 0.030499
0.057419 0.030537
0.057619 0.030574
0.057820 0.030611
0.058020 0.030649
0.058220 0.030686
0.058420 0.030724
0.058620 0.030761
0.058821 0.030798
0.059021 0.030835
0.059221 0.030872
0.059421 0.030909
0.059622 0.030946
0.059822 0.030983
0.060022 0.031020
NaN NaN
0.060022 0.031020
0.060222 0.031056
0.060422 0.031093
0.060623 0.031129
0.060823 0.031165
0.061023 0.031201
0.061223 0.031237
0.061424 0.031273
0.061624 0.031308
0.061824 0.031344
0.062024 0.031379
0.062224 0.031414
0.062425 0.031449
0.062625 0.031484
0.062825 0.031518
0.063025 0.031553
0.063225 0.031587
0.063426 0.031621
0.063626 0.031654
0.063826 0.031688
0.064026 0.031721
0.064227 0.031755
0.064427 0.031787
0.064627 0.031820
0.064827 0.031853
0.065027 0.031885
0.065228 0.031917
0.065428 0.031949
0.065628 0.031980
0.065828 0.032011
0.066029 0.032042
0.066229 0.032073
0.066429 0.032104
0.066629 0.032134
0.066829 0.032164
0.067030 0.032193
0.067230 0.032223
0.067430 0.032252
0.067630 0.032281
0.067831 0.032309
0.068031 0.032337
0.068231 0.032365
0.068431 0.032393
0.068631 0.032420
0.068832 0.032447
0.069032 0.032473
0.069232 0.032500
0.069432 0.032526
0.069633 0.032551
0.069833 0.032577
0.070033 0.032601
0.070233 0.032626
0.070433 0.032650
0.070634 0.032674
0.070834 0.032697
0.071034 0.032721
0.071234 0.032743
0.071434 0.032766
0.071635 0.032788
0.071835 0.032809
0.072035 0.032830
0.072235 0.032851
0.072436 0.032871
0.072636 0.032891
0.072836 0.032911
0.073036 0.032930
0.073236 0.032949
0.073437 0.032967
0.073637 0.032985
0.073837 0.033002
0.074037 0.033019
0.074238 0.033036
0.074438 0.033052
0.074638 0.033068
0.074838 0.033083
0.075038 0.033097
0.075239 0.033112
0.075439 0.033125
0.075639 0.033139
0.075839 0.033151
0.076040 0.033164
0.076240 0.033176
0.076440 0.033187
0.076640 0.033198
0.076840 0.033208
0.077041 0.033218
0.077241 0.033227
0.077441 0.033236
0.077641 0.033244
0.077842 0.033252
0.078042 0.033259
0.078242 0.033266
0.078442 0.033272
0.078642 0.033277
0.078843 0.033282
0.079043 0.033287
0.079243 0.033291
0.079443 0.033294
0.079644 0.033297
0.079844 0.033299
0.080044 0.033301
NaN NaN
0.080044 0.033301
0.080244 0.033302
0.080445 0.033303
0.080645 0.033303
0.080845 0.033304
0.081045 0.033304
0.081246 0.033303
0.081446 0.033303
0.081646 0.033302
0.081846 0.033301
0.082047 0.033299
0.082247 0.033298
0.082447 0.033296
0.082648 0.033294
0.082848 0.033291
0.083048 0.033288
0.083248 0.033285
0.083449 0.033282
0.083649 0.033278
0.083849 0.033275
0.084050 0.033271
0.084250 0.033266
0.084450 0.033262
0.084650 0.033257
0.084851 0.033252
0.085051 0.033246
0.085251 0.033240
0.085451 0.033235
0.085652 0.033228
0.085852 0.033222
0.086052 0.033215
0.086253 0.033208
0.086453 0.033201
0.086653 0.033194
0.086853 0.033186
0.087054 0.033178
0.087254 0.033170
0.087454 0.033162
0.087655 0.033153
0.087855 0.033144
0.088055 0.033135
0.088255 0.033126
0.088456 0.033116
0.088656 0.033106
0.088856 0.033096
0.089056 0.033086
0.089257 0.033075
0.089457 0.033065
0.089657 0.033054
0.089858 0.033042
0.090058 0.033031
0.090258 0.033019
0.090458 0.033007
0.090659 0.032995
0.090859 0.032983
0.091059 0.032971
0.091260 0.032958
0.091460 0.032945
0.091660 0.032932
0.091860 0.032918
0.092061 0.032905
0.092261 0.032891
0.092461 0.032877
0.092661 0.032863
0.092862 0.032848
0.093062 0.032834
0.093262 0.032819
0.093463 0.032804
0.093663 0.032789
0.093863 0.032773
0.094063 0.032757
0.094264 0.032742
0.094464 0.032726
0.094664 0.032709
0.094865 0.032693
0.095065 0.032676
0.095265 0.032660
0.095465 0.032643
0.095666 0.032626
0.095866 0.032608
0.096066 0.032591
0.096267 0.032573
0.096467 0.032555
0.096667 0.032537
0.096867 0.032519
0.097068 0.032500
0.097268 0.032482
0.097468 0.032463
0.097668 0.032444
0.097869 0.032425
0.098069 0.032406
0.098269 0.032386
0.098470 0.032366
0.098670 0.032347
0.098870 0.032327
0.099070 0.032307
0.099271 0.032286
0.099471 0.032266
0.099671 0.032245
0.099872 0.032225
0.100072 0.032204
NaN NaN
0.100072 0.032204
0.100272 0.032183
0.100472 0.032161
0.100673 0.032140
0.100873 0.032118
0.101073 0.032097
0.101273 0.032075
0.101474 0.032053
0.101674 0.032031
0.101874 0.032009
0.102075 0.031987
0.102275 0.031965
0.102475 0.031942
0.102675 0.031920
0.102876 0.031897
0.103076 0.031874
0.103276 0.031852
0.103477 0.031829
0.103677 0.031806
0.103877 0.031783
0.104077 0.031760
0.104278 0.031737
0.104478 0.031714
0.104678 0.031691
0.104878 0.031667
0.105079 0.031644
0.105279 0.031621
0.105479 0.031598
0.105680 0.031574
0.105880 0.031551
0.106080 0.031528
0.106280 0.031504
0.106481 0.031481
0.106681 0.031458
0.106881 0.031434
0.107082 0.031411
0.107282 0.031388
0.107482 0.031365
0.107682 0.031342
0.107883 0.031318
0.108083 0.031295
0.108283 0.031272
0.108483 0.031249
0.108684 0.031226
0.108884 0.031203
0.109084 0.031180
0.109285 0.031158
0.109485 0.031135
0.109685 0.031112
0.109885 0.031090
0.110086 0.031067
0.110286 0.031045
0.110486 0.031023
0.110687 0.031001
0.110887 0.030979
0.111087 0.030957
0.111287 0.030935
0.111488 0.030913
0.111688 0.030892
0.111888 0.030870
0.112088 0.030849
0.112289 0.030828
0.112489 0.030807
0.112689 0.030786
0.112890 0.030766
0.113090 0.030745
0.113290 0.030725
0.113490 0.030705
0.113691 0.030685
0.113891 0.030665
0.114091 0.030645
0.114292 0.030626
0.114492 0.030607
0.114692 0.030588
0.114892 0.030569
0.115093 0.030550
0.115293 0.030532
0.115493 0.030514
0.115694 0.030496
0.115894 0.030478
0.116094 0.030461
0.116294 0.030444
0.116495 0.030427
0.116695 0.030410
0.116895 0.030394
0.117095 0.030378
0.117296 0.030362
0.117496 0.030346
0.117696 0.030331
0.117897 0.030316
0.118097 0.030301
0.118297 0.030287
0.118497 0.030272
0.118698 0.030259
0.118898 0.030245
0.119098 0.030232
0.119299 0.030219
0.119499 0.030206
0.119699 0.030194
0.119899 0.030182
0.120100 0.030171
NaN NaN
0.120100 0.030171
0.120300 0.030158
0.120500 0.030145
0.120700 0.030130
0.120900 0.030114
0.121100 0.030096
0.121300 0.030077
0.121501 0.030057
0.121701 0.030036
0.121901 0.030013
0.122101 0.029989
0.122301 0.029963
0.122501 0.029937
0.122701 0.029909
0.122901 0.029880
0.123102 0.029849
0.123302 0.029818
0.123502 0.029785
0.123702 0.029751
0.123902 0.029716
0.124102 0.029680
0.124302 0.029642
0.124502 0.029604
0.124703 0.029564
0.124903 0.029523
0.125103 0.029482
0.125303 0.029439
0.125503 0.029395
0.125703 0.029350
0.125903 0.029303
0.126103 0.029256
0.126304 0.029208
0.126504 0.029159
0.126704 0.029109
0.126904 0.029058
0.127104 0.029006
0.127304 0.028953
0.127504 0.028899
0.127704 0.028844
0.127905 0.028788
0.128105 0.028731
0.128305 0.028674
0.128505 0.028615
0.128705 0.028556
0.128905 0.028496
0.129105 0.028435
0.129305 0.028373
0.129506 0.028310
0.129706 0.028247
0.129906 0.028183
0.130106 0.028117
0.130306 0.028052
0.130506 0.027985
0.130706 0.027918
0.130906 0.027850
0.131107 0.027781
0.131307 0.027712
0.131507 0.027642
0.131707 0.027571
0.131907 0.027500
0.132107 0.027427
0.132307 0.027355
0.132507 0.027281
0.132708 0.027207
0.132908 0.027133
0.133108 0.027058
0.133308 0.026982
0.133508 0.026906
0.133708 0.026829
0.133908 0.026752
0.134108 0.026674
0.134309 0.026596
0.134509 0.026517
0.134709 0.026437
0.134909 0.026358
0.135109 0.026277
0.135309 0.026197
0.135509 0.026115
0.135709 0.026034
0.135910 0.025952
0.136110 0.025870
0.136310 0.025787
0.136510 0.025704
0.136710 0.025620
0.136910 0.025536
0.137110 0.025452
0.137310 0.025368
0.137511 0.025283
0.137711 0.025198
0.137911 0.025113
0.138111 0.025027
0.138311 0.024941
0.138511 0.024855
0.138711 0.024769
0.138911 0.024682
0.139112 0.024596
0.139312 0.024509
0.139512 0.024422
0.139712 0.024335
0.139912 0.024247
0.140112 0.024160
NaN NaN
0.140112 0.024160
0.140312 0.024072
0.140512 0.023984
0.140713 0.023896
0.140913 0.023808
0.141113 0.023720
0.141313 0.023632
0.141513 0.023544
0.141713 0.023456
0.141913 0.023368
0.142113 0.023280
0.142314 0.023192
0.142514 0.023105
0.142714 0.023017
0.142914 0.022929
0.143114 0.022841
0.143314 0.022754
0.143514 0.022666
0.143714 0.022579
0.143915 0.022492
0.144115 0.022405
0.144315 0.022318
0.144515 0.022231
0.144715 0.022145
0.144915 0.022059
0.145115 0.021973
0.145315 0.021887
0.145516 0.021801
0.145716 0.021716
0.145916 0.021631
0.146116 0.021547
0.146316 0.021462
0.146516 0.021378
0.146716 0.021295
0.146916 0.021212
0.147117 0.021129
0.147317 0.021046
0.147517 0.020964
0.147717 0.020882
0.147917 0.020801
0.148117 0.020720
0.148317 0.020640
0.148517 0.020560
0.148718 0.020481
0.148918 0.020402
0.149118 0.020324
0.149318 0.020246
0.149518 0.020169
0.149718 0.020092
0.149918 0.020016
0.150118 0.019940
0.150319 0.019865
0.150519 0.019791
0.150719 0.019717
0.150919 0.019644
0.151119 0.019572
0.151319 0.019500
0.151519 0.019429
0.151719 0.019358
0.151920 0.019289
0.152120 0.019220
0.152320 0.019152
0.152520 0.019084
0.152720 0.019018
0.152920 0.018952
0.153120 0.018887
0.153320 0.018822
0.153521 0.018759
0.153721 0.018696
0.153921 0.018635
0.154121 0.018574
0.154321 0.018514
0.154521 0.018455
0.154721 0.018397
0.154921 0.018339
0.155122 0.018283
0.155322 0.018228
0.155522 0.018173
0.155722 0.018120
0.155922 0.018067
0.156122 0.018016
0.156322 0.017966
0.156522 0.017916
0.156723 0.017868
0.156923 0.017821
0.157123 0.017775
0.157323 0.017730
0.157523 0.017686
0.157723 0.017643
0.157923 0.017601
0.158123 0.017561
0.158324 0.017522
0.158524 0.017484
0.158724 0.017447
0.158924 0.017411
0.159124 0.017376
0.159324 0.017343
0.159524 0.017311
0.159724 0.017280
0.159925 0.017251
0.160125 0.017223


==> expframe2nm.dat <==
NaN NaN
0.000000 0.000000
0.000200 0.000001
0.000399 0.000003
0.000599 0.000007
0.000799 0.000012
0.000998 0.000019
0.001198 0.000027
0.001398 0.000037
0.001597 0.000048
0.001797 0.000060
0.001997 0.000074
0.002196 0.000089
0.002396 0.000106
0.002596 0.000124
0.002795 0.000143
0.002995 0.000164
0.003195 0.000186
0.003394 0.000209
0.003594 0.000233
0.003794 0.000259
0.003993 0.000286
0.004193 0.000314
0.004393 0.000343
0.004592 0.000374
0.004792 0.000406
0.004992 0.000438
0.005191 0.000473
0.005391 0.000508
0.005591 0.000544
0.005790 0.000581
0.005990 0.000620
0.006190 0.000659
0.006390 0.000700
0.006589 0.000742
0.006789 0.000784
0.006989 0.000828
0.007188 0.000873
0.007388 0.000918
0.007588 0.000965
0.007787 0.001013
0.007987 0.001061
0.008187 0.001111
0.008386 0.001161
0.008586 0.001212
0.008786 0.001264
0.008985 0.001317
0.009185 0.001371
0.009385 0.001425
0.009584 0.001481
0.009784 0.001537
0.009984 0.001594
0.010183 0.001652
0.010383 0.001710
0.010583 0.001770
0.010782 0.001829
0.010982 0.001890
0.011182 0.001951
0.011381 0.002013
0.011581 0.002076
0.011781 0.002139
0.011980 0.002203
0.012180 0.002268
0.012380 0.002333
0.012579 0.002399
0.012779 0.002465
0.012979 0.002532
0.013178 0.002599
0.013378 0.002667
0.013578 0.002735
0.013777 0.002804
0.013977 0.002874
0.014177 0.002943
0.014376 0.003014
0.014576 0.003084
0.014776 0.003155
0.014975 0.003227
0.015175 0.003299
0.015375 0.003371
0.015574 0.003443
0.015774 0.003516
0.015974 0.003589
0.016173 0.003663
0.016373 0.003737
0.016573 0.003811
0.016772 0.003885
0.016972 0.003960
0.017172 0.004035
0.017371 0.004110
0.017571 0.004185
0.017771 0.004260
0.017970 0.004336
0.018170 0.004411
0.018370 0.004487
0.018569 0.004563
0.018769 0.004639
0.018969 0.004715
0.019169 0.004792
0.019368 0.004868
0.019568 0.004944
0.019768 0.005020
0.019967 0.005097
NaN NaN
0.019967 0.005097
0.020167 0.005173
0.020367 0.005249
0.020566 0.005326
0.020766 0.005402
0.020966 0.005478
0.021165 0.005554
0.021365 0.005630
0.021565 0.005706
0.021764 0.005781
0.021964 0.005857
0.022164 0.005932
0.022363 0.006007
0.022563 0.006082
0.022763 0.006157
0.022962 0.006232
0.023162 0.006306
0.023362 0.006380
0.023561 0.006454
0.023761 0.006528
0.023961 0.006601
0.024160 0.006674
0.024360 0.006747
0.024560 0.006820
0.024759 0.006892
0.024959 0.006964
0.025159 0.007035
0.025358 0.007106
0.025558 0.007177
0.025758 0.007247
0.025957 0.007317
0.026157 0.007387
0.026357 0.007456
0.026556 0.007525
0.026756 0.007593
0.026956 0.007661
0.027155 0.007728
0.027355 0.007795
0.027555 0.007861
0.027754 0.007927
0.027954 0.007992
0.028154 0.008057
0.028353 0.008121
0.028553 0.008185
0.028753 0.008248
0.028952 0.008310
0.029152 0.008372
0.029352 0.008433
0.029551 0.008494
0.029751 0.008554
0.029951 0.008613
0.030150 0.008672
0.030350 0.008729
0.030550 0.008787
0.030749 0.008843
0.030949 0.008899
0.031149 0.008954
0.031348 0.009008
0.031548 0.009062
0.031748 0.009115
0.031948 0.009167
0.032147 0.009218
0.032347 0.009268
0.032547 0.009318
0.032746 0.009367
0.032946 0.009415
0.033146 0.009462
0.033345 0.009508
0.033545 0.009553
0.033745 0.009597
0.033944 0.009641
0.034144 0.009683
0.034344 0.009725
0.034543 0.009766
0.034743 0.009805
0.034943 0.009844
0.035142 0.009882
0.035342 0.009919
0.035542 0.009954
0.035741 0.009989
0.035941 0.010023
0.036141 0.010055
0.036340 0.010087
0.036540 0.010117
0.036740 0.010146
0.036939 0.010175
0.037139 0.010202
0.037339 0.010228
0.037538 0.010253
0.037738 0.010276
0.037938 0.010299
0.038137 0.010320
0.038337 0.010340
0.038537 0.010359
0.038736 0.010377
0.038936 0.010393
0.039136 0.010408
0.039335 0.010422
0.039535 0.010435
0.039735 0.010446
0.039934 0.010457
NaN NaN
0.039934 0.010457
0.040134 0.010466
0.040333 0.010476
0.040533 0.010486
0.040732 0.010496
0.040932 0.010507
0.041131 0.010518
0.041330 0.010529
0.041530 0.010540
0.041729 0.010551
0.041929 0.010563
0.042128 0.010574
0.042328 0.010586
0.042527 0.010599
0.042727 0.010611
0.042926 0.010624
0.043125 0.010636
0.043325 0.010649
0.043524 0.010662
0.043724 0.010675
0.043923 0.010689
0.044123 0.010702
0.044322 0.010716
0.044521 0.010730
0.044721 0.010744
0.044920 0.010758
0.045120 0.010772
0.045319 0.010786
0.045519 0.010800
0.045718 0.010815
0.045918 0.010830
0.046117 0.010844
0.046316 0.010859
0.046516 0.010874
0.046715 0.010889
0.046915 0.010904
0.047114 0.010919
0.047314 0.010934
0.047513 0.010950
0.047713 0.010965
0.047912 0.010980
0.048111 0.010996
0.048311 0.011011
0.048510 0.011027
0.048710 0.011042
0.048909 0.011058
0.049109 0.011073
0.049308 0.011089
0.049507 0.011104
0.049707 0.011120
0.049906 0.011136
0.050106 0.011151
0.050305 0.011167
0.050505 0.011182
0.050704 0.011198
0.050904 0.011213
0.051103 0.011229
0.051302 0.011244
0.051502 0.011260
0.051701 0.011275
0.051901 0.011291
0.052100 0.011306
0.052300 0.011321
0.052499 0.011336
0.052698 0.011351
0.052898 0.011366
0.053097 0.011381
0.053297 0.011396
0.053496 0.011411
0.053696 0.011426
0.053895 0.011440
0.054095 0.011455
0.054294 0.011469
0.054493 0.011483
0.054693 0.011498
0.054892 0.011512
0.055092 0.011525
0.055291 0.011539
0.055491 0.011553
0.055690 0.011566
0.055889 0.011580
0.056089 0.011593
0.056288 0.011606
0.056488 0.011619
0.056687 0.011631
0.056887 0.011644
0.057086 0.011656
0.057286 0.011668
0.057485 0.011680
0.057684 0.011692
0.057884 0.011703
0.058083 0.011715
0.058283 0.011726
0.058482 0.011737
0.058682 0.011748
0.058881 0.011758
0.059081 0.011768
0.059280 0.011778
0.059479 0.011788
0.059679 0.011798
0.059878 0.011807
NaN NaN
0.059878 0.011807
0.060078 0.011816
0.060277 0.011825
0.060477 0.011833
0.060676 0.011841
0.060875 0.011849
0.061075 0.011857
0.061274 0.011864
0.061474 0.011872
0.061673 0.011879
0.061873 0.011885
0.062072 0.011892
0.062272 0.011898
0.062471 0.011904
0.062670 0.011910
0.062870 0.011915
0.063069 0.011921
0.063269 0.011926
0.063468 0.011931
0.063668 0.011935
0.063867 0.011939
0.064066 0.011943
0.064266 0.011947
0.064465 0.011951
0.064665 0.011954
0.064864 0.011957
0.065064 0.011960
0.065263 0.011963
0.065463 0.011966
0.065662 0.011968
0.065861 0.011970
0.066061 0.011972
0.066260 0.011973
0.066460 0.011975
0.066659 0.011976
0.066859 0.011977
0.067058 0.011977
0.067258 0.011978
0.067457 0.011978
0.067656 0.011978
0.067856 0.011978
0.068055 0.011978
0.068255 0.011977
0.068454 0.011976
0.068654 0.011975
0.068853 0.011974
0.069052 0.011973
0.069252 0.011971
0.069451 0.011969
0.069651 0.011967
0.069850 0.011965
0.070050 0.011962
0.070249 0.011960
0.070449 0.011957
0.070648 0.011954
0.070847 0.011951
0.071047 0.011947
0.071246 0.011944
0.071446 0.011940
0.071645 0.011936
0.071845 0.011932
0.072044 0.011927
0.072243 0.011923
0.072443 0.011918
0.072642 0.011913
0.072842 0.011908
0.073041 0.011903
0.073241 0.011897
0.073440 0.011891
0.073640 0.011886
0.073839 0.011880
0.074038 0.011873
0.074238 0.011867
0.074437 0.011861
0.074637 0.011854
0.074836 0.011847
0.075036 0.011840
0.075235 0.011833
0.075435 0.011825
0.075634 0.011818
0.075833 0.011810
0.076033 0.011802
0.076232 0.011794
0.076432 0.011786
0.076631 0.011777
0.076831 0.011769
0.077030 0.011760
0.077229 0.011751
0.077429 0.011742
0.077628 0.011733
0.077828 0.011724
0.078027 0.011714
0.078227 0.011704
0.078426 0.011695
0.078626 0.011685
0.078825 0.011675
0.079024 0.011664
0.079224 0.011654
0.079423 0.011643
0.079623 0.011633
0.079822 0.011622
NaN NaN
0.079822 0.011622
0.080022 0.011610
0.080221 0.011597
0.080421 0.011583
0.080620 0.011567
0.080820 0.011549
0.081020 0.011530
0.081219 0.011510
0.081419 0.011488
0.081618 0.011465
0.081818 0.011441
0.082017 0.011415
0.082217 0.011388
0.082416 0.011359
0.082616 0.011330
0.082816 0.011299
0.083015 0.011266
0.083215 0.011233
0.083414 0.011198
0.083614 0.011162
0.083813 0.011124
0.084013 0.011086
0.084212 0.011046
0.084412 0.011005
0.084612 0.010962
0.084811 0.010919
0.085011 0.010875
0.085210 0.010829
0.085410 0.010782
0.085609 0.010734
0.085809 0.010685
0.086008 0.010635
0.086208 0.010584
0.086408 0.010532
0.086607 0.010478
0.086807 0.010424
0.087006 0.010369
0.087206 0.010312
0.087405 0.010255
0.087605 0.010197
0.087805 0.010137
0.088004 0.010077
0.088204 0.010016
0.088403 0.009954
0.088603 0.009891
0.088802 0.009827
0.089002 0.009762
0.089201 0.009696
0.089401 0.009629
0.089601 0.009562
0.089800 0.009494
0.090000 0.009424
0.090199 0.009355
0.090399 0.009284
0.090598 0.009212
0.090798 0.009140
0.090997 0.009067
0.091197 0.008993
0.091397 0.008919
0.091596 0.008843
0.091796 0.008767
0.091995 0.008691
0.092195 0.008614
0.092394 0.008536
0.092594 0.008457
0.092793 0.008378
0.092993 0.008298
0.093193 0.008217
0.093392 0.008136
0.093592 0.008054
0.093791 0.007972
0.093991 0.007889
0.094190 0.007806
0.094390 0.007722
0.094589 0.007638
0.094789 0.007553
0.094989 0.007467
0.095188 0.007381
0.095388 0.007295
0.095587 0.007208
0.095787 0.007121
0.095986 0.007033
0.096186 0.006945
0.096386 0.006856
0.096585 0.006768
0.096785 0.006678
0.096984 0.006589
0.097184 0.006499
0.097383 0.006408
0.097583 0.006318
0.097782 0.006227
0.097982 0.006136
0.098182 0.006044
0.098381 0.005952
0.098581 0.005860
0.098780 0.005768
0.098980 0.005675
0.099179 0.005583
0.099379 0.005490
0.099578 0.005397
0.099778 0.005303
NaN NaN
0.099778 0.005303
0.099978 0.005210
0.100177 0.005116
0.100377 0.005023
0.100576 0.004929
0.100776 0.004835
0.100975 0.004741
0.101175 0.004647
0.101374 0.004554
0.101574 0.004460
0.101774 0.004366
0.101973 0.004272
0.102173 0.004178
0.102372 0.004085
0.102572 0.003991
0.102771 0.003897
0.102971 0.003804
0.103171 0.003711
0.103370 0.003618
0.103570 0.003525
0.103769 0.003432
0.103969 0.003339
0.104168 0.003247
0.104368 0.003155
0.104567 0.003063
0.104767 0.002972
0.104967 0.002880
0.105166 0.002789
0.105366 0.002699
0.105565 0.002608
0.105765 0.002518
0.105964 0.002429
0.106164 0.002339
0.106363 0.002250
0.106563 0.002162
0.106763 0.002074
0.106962 0.001986
0.107162 0.001899
0.107361 0.001813
0.107561 0.001726
0.107760 0.001641
0.107960 0.001556
0.108160 0.001471
0.108359 0.001387
0.108559 0.001304
0.108758 0.001221
0.108958 0.001139
0.109157 0.001057
0.109357 0.000976
0.109556 0.000896
0.109756 0.000816
0.109956 0.000737
0.110155 0.000659
0.110355 0.000581
0.110554 0.000505
0.110754 0.000429
0.110953 0.000353
0.111153 0.000279
0.111352 0.000205
0.111552 0.000132
0.111752 0.000060
0.111951 -0.000011
0.112151 -0.000081
0.112350 -0.000150
0.112550 -0.000219
0.112749 -0.000286
0.112949 -0.000353
0.113148 -0.000419
0.113348 -0.000483
0.113548 -0.000547
0.113747 -0.000610
0.113947 -0.000671
0.114146 -0.000732
0.114346 -0.000792
0.114545 -0.000850
0.114745 -0.000908
0.114945 -0.000964
0.115144 -0.001019
0.115344 -0.001073
0.115543 -0.001126
0.115743 -0.001178
0.115942 -0.001229
0.116142 -0.001278
0.116341 -0.001326
0.116541 -0.001373
0.116741 -0.001419
0.116940 -0.001463
0.117140 -0.001506
0.117339 -0.001548
0.117539 -0.001589
0.117738 -0.001628
0.117938 -0.001666
0.118137 -0.001702
0.118337 -0.001737
0.118537 -0.001771
0.118736 -0.001803
0.118936 -0.001834
0.119135 -0.001864
0.119335 -0.001892
0.119534 -0.001918
0.119734 -0.001943
NaN NaN
0.119734 -0.001943
0.119934 -0.001968
0.120134 -0.001995
0.120334 -0.002024
0.120533 -0.002054
0.120733 -0.002086
0.120933 -0.002120
0.121133 -0.002155
0.121333 -0.002192
0.121533 -0.002230
0.121733 -0.002270
0.121933 -0.002312
0.122132 -0.002355
0.122332 -0.002400
0.122532 -0.002446
0.122732 -0.002493
0.122932 -0.002543
0.123132 -0.002593
0.123332 -0.002645
0.123532 -0.002699
0.123732 -0.002753
0.123931 -0.002810
0.124131 -0.002867
0.124331 -0.002926
0.124531 -0.002986
0.124731 -0.003048
0.124931 -0.003111
0.125131 -0.003175
0.125331 -0.003240
0.125530 -0.003306
0.125730 -0.003374
0.125930 -0.003443
0.126130 -0.003513
0.126330 -0.003584
0.126530 -0.003657
0.126730 -0.003730
0.126930 -0.003805
0.127129 -0.003880
0.127329 -0.003957
0.127529 -0.004035
0.127729 -0.004114
0.127929 -0.004193
0.128129 -0.004274
0.128329 -0.004356
0.128529 -0.004438
0.128728 -0.004522
0.128928 -0.004606
0.129128 -0.004692
0.129328 -0.004778
0.129528 -0.004865
0.129728 -0.004953
0.129928 -0.005042
0.130128 -0.005131
0.130328 -0.005221
0.130527 -0.005312
0.130727 -0.005404
0.130927 -0.005497
0.131127 -0.005590
0.131327 -0.005684
0.131527 -0.005778
0.131727 -0.005874
0.131927 -0.005969
0.132126 -0.006066
0.132326 -0.006163
0.132526 -0.006260
0.132726 -0.006358
0.132926 -0.006457
0.133126 -0.006556
0.133326 -0.006656
0.133526 -0.006756
0.133725 -0.006857
0.133925 -0.006958
0.134125 -0.007059
0.134325 -0.007161
0.134525 -0.007263
0.134725 -0.007366
0.134925 -0.007469
0.135125 -0.007572
0.135324 -0.007675
0.135524 -0.007779
0.135724 -0.007883
0.135924 -0.007988
0.136124 -0.008092
0.136324 -0.008197
0.136524 -0.008302
0.136724 -0.008407
0.136923 -0.008513
0.137123 -0.008618
0.137323 -0.008724
0.137523 -0.008829
0.137723 -0.008935
0.137923 -0.009041
0.138123 -0.009147
0.138323 -0.009253
0.138523 -0.009358
0.138722 -0.009464
0.138922 -0.009570
0.139122 -0.009676
0.139322 -0.009782
0.139522 -0.009887
0.139722 -0.009993
NaN NaN
0.139722 -0.009993
0.139922 -0.010098
0.140122 -0.010204
0.140321 -0.010309
0.140521 -0.010413
0.140721 -0.010518
0.140921 -0.010622
0.141121 -0.010726
0.141321 -0.010830
0.141521 -0.010934
0.141721 -0.011037
0.141920 -0.011140
0.142120 -0.011243
0.142320 -0.011345
0.142520 -0.011447
0.142720 -0.011549
0.142920 -0.011651
0.143120 -0.011752
0.143320 -0.011852
0.143520 -0.011953
0.143719 -0.012052
0.143919 -0.012152
0.144119 -0.012251
0.144319 -0.012350
0.144519 -0.012448
0.144719 -0.012546
0.144919 -0.012643
0.145119 -0.012740
0.145318 -0.012836
0.145518 -0.012932
0.145718 -0.013027
0.145918 -0.013122
0.146118 -0.013216
0.146318 -0.013310
0.146518 -0.013403
0.146718 -0.013496
0.146917 -0.013588
0.147117 -0.013679
0.147317 -0.013770
0.147517 -0.013860
0.147717 -0.013950
0.147917 -0.014038
0.148117 -0.014127
0.148317 -0.014214
0.148516 -0.014301
0.148716 -0.014387
0.148916 -0.014473
0.149116 -0.014558
0.149316 -0.014642
0.149516 -0.014725
0.149716 -0.014808
0.149916 -0.014890
0.150116 -0.014971
0.150315 -0.015051
0.150515 -0.015131
0.150715 -0.015209
0.150915 -0.015287
0.151115 -0.015364
0.151315 -0.015441
0.151515 -0.015516
0.151715 -0.015591
0.151914 -0.015664
0.152114 -0.015737
0.152314 -0.015809
0.152514 -0.015880
0.152714 -0.015950
0.152914 -0.016019
0.153114 -0.016087
0.153314 -0.016154
0.153513 -0.016221
0.153713 -0.016286
0.153913 -0.016350
0.154113 -0.016413
0.154313 -0.016476
0.154513 -0.016537
0.154713 -0.016597
0.154913 -0.016656
0.155113 -0.016714
0.155312 -0.016771
0.155512 -0.016827
0.155712 -0.016882
0.155912 -0.016936
0.156112 -0.016988
0.156312 -0.017040
0.156512 -0.017090
0.156712 -0.017139
0.156911 -0.017187
0.157111 -0.017234
0.157311 -0.017280
0.157511 -0.017324
0.157711 -0.017367
0.157911 -0.017409
0.158111 -0.017450
0.158311 -0.017489
0.158510 -0.017528
0.158710 -0.017565
0.158910 -0.017600
0.159110 -0.017635
0.159310 -0.017668
0.159510 -0.017699
0.159710 -0.017730
NaN NaN
0.039934 0.010457
0.039930 0.010557
0.039925 0.010657
0.039921 0.010757
0.039917 0.010857
0.039913 0.010957
0.039909 0.011057
0.039905 0.011157
0.039902 0.011257
0.039898 0.011357
0.039895 0.011457
0.039892 0.011557
0.039889 0.011657
0.039886 0.011757
0.039883 0.011857
0.039881 0.011957
0.039878 0.012057
0.039876 0.012157
0.039874 0.012257
0.039872 0.012357
0.039870 0.012457
0.039868 0.012557
0.039867 0.012657
0.039865 0.012757
0.039864 0.012857
0.039863 0.012957
0.039861 0.013057
0.039860 0.013157
0.039859 0.013257
0.039859 0.013357
0.039858 0.013457
0.039857 0.013557
0.039857 0.013657
0.039857 0.013757
0.039856 0.013857
0.039856 0.013957
0.039856 0.014057
0.039856 0.014157
0.039857 0.014257
0.039857 0.014357
0.039857 0.014457
0.039858 0.014557
0.039858 0.014657
0.039859 0.014757
0.039860 0.014857
0.039861 0.014957
0.039862 0.015057
0.039863 0.015157
0.039864 0.015257
0.039865 0.015357
0.039866 0.015457
0.039868 0.015557
0.039869 0.015657
0.039871 0.015757
0.039872 0.015857
0.039874 0.015957
0.039876 0.016057
0.039877 0.016157
0.039879 0.016257
0.039881 0.016357
0.039883 0.016457
0.039885 0.016557
0.039888 0.016657
0.039890 0.016757
0.039892 0.016857
0.039894 0.016957
0.039897 0.017057
0.039899 0.017157
0.039902 0.017257
0.039904 0.017357
0.039907 0.017457
0.039910 0.017557
0.039912 0.017657
0.039915 0.017757
0.039918 0.017857
0.039921 0.017957
0.039923 0.018057
0.039926 0.018157
0.039929 0.018257
0.039932 0.018357
0.039935 0.018457
0.039938 0.018557
0.039941 0.018657
0.039944 0.018757
0.039948 0.018857
0.039951 0.018957
0.039954 0.019057
0.039957 0.019157
0.039960 0.019257
0.039964 0.019357
0.039967 0.019457
0.039970 0.019557
0.039973 0.019657
0.039977 0.019757
0.039980 0.019857
0.039983 0.019957
0.039987 0.020057
0.039990 0.020157
0.039993 0.020257
0.039997 0.020357
0.040000 0.020457
NaN NaN
0.040000 0.020457
0.040003 0.020557
0.040007 0.020657
0.040010 0.020757
0.040013 0.020857
0.040017 0.020957
0.040020 0.021057
0.040023 0.021157
0.040027 0.021257
0.040030 0.021357
0.040033 0.021457
0.040036 0.021557
0.040040 0.021657
0.040043 0.021757
0.040046 0.021857
0.040049 0.021957
0.040052 0.022057
0.040056 0.022157
0.040059 0.022257
0.040062 0.022357
0.040065 0.022457
0.040068 0.022557
0.040071 0.022657
0.040074 0.022757
0.040077 0.022857
0.040079 0.022957
0.040082 0.023057
0.040085 0.023157
0.040088 0.023257
0.040090 0.023357
0.040093 0.023457
0.040096 0.023557
0.040098 0.023657
0.040101 0.023757
0.040103 0.023857
0.040106 0.023957
0.040108 0.024057
0.040110 0.024157
0.040112 0.024257
0.040115 0.024357
0.040117 0.024457
0.040119 0.024557
0.040121 0.024657
0.040123 0.024757
0.040124 0.024857
0.040126 0.024957
0.040128 0.025057
0.040129 0.025157
0.040131 0.025257
0.040132 0.025357
0.040134 0.025457
0.040135 0.025557
0.040136 0.025657
0.040137 0.025757
0.040138 0.025857
0.040139 0.025957
0.040140 0.026057
0.040141 0.026157
0.040142 0.026257
0.040142 0.026357
0.040143 0.026457
0.040143 0.026557
0.040143 0.026657
0.040144 0.026757
0.040144 0.026857
0.040144 0.026957
0.040144 0.027057
0.040143 0.027157
0.040143 0.027257
0.040143 0.027357
0.040142 0.027457
0.040141 0.027557
0.040141 0.027657
0.040140 0.027757
0.040139 0.027857
0.040137 0.027957
0.040136 0.028057
0.040135 0.028157
0.040133 0.028257
0.040132 0.028357
0.040130 0.028457
0.040128 0.028557
0.040126 0.028657
0.040124 0.028757
0.040122 0.028857
0.040119 0.028957
0.040117 0.029057
0.040114 0.029157
0.040111 0.029257
0.040108 0.029357
0.040105 0.029457
0.040102 0.029557
0.040098 0.029657
0.040095 0.029757
0.040091 0.029857
0.040087 0.029957
0.040083 0.030057
0.040079 0.030157
0.040075 0.030257
0.040070 0.030357
0.040066 0.030457
NaN NaN
0.079822 0.011622
0.079828 0.011722
0.079833 0.011822
0.079838 0.011922
0.079843 0.012022
0.079848 0.012122
0.079853 0.012222
0.079858 0.012322
0.079862 0.012422
0.079867 0.012522
0.079871 0.012622
0.079876 0.012722
0.079880 0.012822
0.079884 0.012922
0.079888 0.013022
0.079892 0.013122
0.079896 0.013222
0.079900 0.013322
0.079903 0.013422
0.079907 0.013522
0.079911 0.013622
0.079914 0.013722
0.079917 0.013822
0.079921 0.013922
0.079924 0.014022
0.079927 0.014122
0.079930 0.014222
0.079933 0.014322
0.079936 0.014422
0.079938 0.014522
0.079941 0.014622
0.079944 0.014722
0.079946 0.014822
0.079949 0.014922
0.079951 0.015022
0.079953 0.015122
0.079956 0.015222
0.079958 0.015322
0.079960 0.015422
0.079962 0.015522
0.079964 0.015622
0.079966 0.015722
0.079967 0.015822
0.079969 0.015922
0.079971 0.016022
0.079973 0.016122
0.079974 0.016222
0.079976 0.016322
0.079977 0.016422
0.079979 0.016522
0.079980 0.016622
0.079981 0.016722
0.079982 0.016822
0.079984 0.016922
0.079985 0.017022
0.079986 0.017122
0.079987 0.017222
0.079988 0.017322
0.079989 0.017422
0.079990 0.017522
0.079991 0.017622
0.079991 0.017722
0.079992 0.017822
0.079993 0.017922
0.079993 0.018022
0.079994 0.018122
0.079995 0.018222
0.079995 0.018322
0.079996 0.018422
0.079996 0.018522
0.079997 0.018622
0.079997 0.018722
0.079998 0.018822
0.079998 0.018922
0.079998 0.019022
0.079999 0.019122
0.079999 0.019222
0.079999 0.019322
0.079999 0.019422
0.079999 0.019522
0.080000 0.019622
0.080000 0.019722
0.080000 0.019822
0.080000 0.019922
0.080000 0.020022
0.080000 0.020122
0.080000 0.020222
0.080000 0.020322
0.080000 0.020422
0.080000 0.020522
0.080000 0.020622
0.080000 0.020722
0.080000 0.020822
0.080000 0.020922
0.080000 0.021022
0.080000 0.021122
0.080000 0.021222
0.080000 0.021322
0.080000 0.021422
0.080000 0.021522
0.080000 0.021622
NaN NaN
0.080000 0.021622
0.080000 0.021722
0.080000 0.021822
0.080000 0.021922
0.080000 0.022022
0.080000 0.022122
0.080000 0.022222
0.080000 0.022322
0.080000 0.022422
0.080000 0.022522
0.080000 0.022622
0.080000 0.022722
0.080000 0.022822
0.080000 0.022922
0.080000 0.023022
0.080000 0.023122
0.080000 0.023222
0.080000 0.023322
0.080000 0.023422
0.080000 0.023522
0.080000 0.023622
0.080001 0.023722
0.080001 0.023822
0.080001 0.023922
0.080001 0.024022
0.080001 0.024122
0.080002 0.024222
0.080002 0.024322
0.080002 0.024422
0.080003 0.024522
0.080003 0.024622
0.080004 0.024722
0.080004 0.024822
0.080005 0.024922
0.080005 0.025022
0.080006 0.025122
0.080007 0.025222
0.080007 0.025322
0.080008 0.025422
0.080009 0.025522
0.080009 0.025622
0.080010 0.025722
0.080011 0.025822
0.080012 0.025922
0.080013 0.026022
0.080014 0.026122
0.080015 0.026222
0.080016 0.026322
0.080018 0.026422
0.080019 0.026522
0.080020 0.026622
0.080021 0.026722
0.080023 0.026822
0.080024 0.026922
0.080026 0.027022
0.080027 0.027122
0.080029 0.027222
0.080031 0.027322
0.080033 0.027422
0.080034 0.027522
0.080036 0.027622
0.080038 0.027722
0.080040 0.027822
0.080042 0.027922
0.080044 0.028022
0.080047 0.028122
0.080049 0.028222
0.080051 0.028322
0.080054 0.028422
0.080056 0.028522
0.080059 0.028622
0.080062 0.028722
0.080064 0.028822
0.080067 0.028922
0.080070 0.029022
0.080073 0.029122
0.080076 0.029222
0.080079 0.029322
0.080083 0.029422
0.080086 0.029522
0.080089 0.029622
0.080093 0.029722
0.080097 0.029822
0.080100 0.029922
0.080104 0.030022
0.080108 0.030122
0.080112 0.030222
0.080116 0.030322
0.080120 0.030422
0.080124 0.030522
0.080129 0.030622
0.080133 0.030722
0.080138 0.030822
0.080142 0.030922
0.080147 0.031022
0.080152 0.031122
0.080157 0.031222
0.080162 0.031322
0.080167 0.031422
0.080172 0.031522
0.080178 0.031622
NaN NaN
0.119734 -0.001943
0.119746 -0.001843
0.119758 -0.001743
0.119769 -0.001643
0.119780 -0.001543
0.119791 -0.001443
0.119802 -0.001343
0.119812 -0.001243
0.119822 -0.001143
0.119832 -0.001043
0.119842 -0.000943
0.119851 -0.000843
0.119860 -0.000743
0.119869 -0.000643
0.119877 -0.000543
0.119886 -0.000443
0.119894 -0.000343
0.119901 -0.000243
0.119909 -0.000143
0.119916 -0.000043
0.119924 0.000057
0.119930 0.000157
0.119937 0.000257
0.119944 0.000357
0.119950 0.000457
0.119956 0.000557
0.119962 0.000657
0.119967 0.000757
0.119973 0.000857
0.119978 0.000957
0.119983 0.001057
0.119988 0.001157
0.119992 0.001257
0.119997 0.001357
0.120001 0.001457
0.120005 0.001557
0.120009 0.001657
0.120012 0.001757
0.120016 0.001857
0.120019 0.001957
0.120022 0.002057
0.120025 0.002157
0.120028 0.002257
0.120031 0.002357
0.120033 0.002457
0.120035 0.002557
0.120037 0.002657
0.120039 0.002757
0.120041 0.002857
0.120043 0.002957
0.120045 0.003057
0.120046 0.003157
0.120047 0.003257
0.120048 0.003357
0.120049 0.003457
0.120050 0.003557
0.120051 0.003657
0.120052 0.003757
0.120052 0.003857
0.120052 0.003957
0.120053 0.004057
0.120053 0.004157
0.120053 0.004257
0.120053 0.004357
0.120053 0.004457
0.120052 0.004557
0.120052 0.004657
0.120051 0.004757
0.120051 0.004857
0.120050 0.004957
0.120049 0.005057
0.120049 0.005157
0.120048 0.005257
0.120047 0.005357
0.120046 0.005457
0.120044 0.005557
0.120043 0.005657
0.120042 0.005757
0.120041 0.005857
0.120039 0.005957
0.120038 0.006057
0.120036 0.006157
0.120035 0.006257
0.120033 0.006357
0.120031 0.006457
0.120030 0.006557
0.120028 0.006657
0.120026 0.006757
0.120024 0.006857
0.120022 0.006957
0.120020 0.007057
0.120018 0.007157
0.120016 0.007257
0.120014 0.007357
0.120012 0.007457
0.120010 0.007557
0.120008 0.007657
0.120006 0.007757
0.120004 0.007857
0.120002 0.007957
0.120000 0.008057
NaN NaN
0.120000 0.008057
0.119998 0.008157
0.119996 0.008257
0.119994 0.008357
0.119992 0.008457
0.119990 0.008557
0.119988 0.008657
0.119986 0.008757
0.119984 0.008857
0.119982 0.008957
0.119980 0.009057
0.119978 0.009157
0.119976 0.009257
0.119974 0.009357
0.119972 0.009457
0.119970 0.009557
0.119969 0.009657
0.119967 0.009757
0.119965 0.009857
0.119964 0.009957
0.119962 0.010057
0.119961 0.010157
0.119959 0.010257
0.119958 0.010357
0.119957 0.010457
0.119956 0.010557
0.119954 0.010657
0.119953 0.010757
0.119952 0.010857
0.119951 0.010957
0.119951 0.011057
0.119950 0.011157
0.119949 0.011257
0.119949 0.011357
0.119948 0.011457
0.119948 0.011557
0.119947 0.011657
0.119947 0.011757
0.119947 0.011857
0.119947 0.011957
0.119947 0.012057
0.119948 0.012157
0.119948 0.012257
0.119948 0.012357
0.119949 0.012457
0.119950 0.012557
0.119951 0.012657
0.119952 0.012757
0.119953 0.012857
0.119954 0.012957
0.119955 0.013057
0.119957 0.013157
0.119959 0.013257
0.119961 0.013357
0.119963 0.013457
0.119965 0.013557
0.119967 0.013657
0.119969 0.013757
0.119972 0.013857
0.119975 0.013957
0.119978 0.014057
0.119981 0.014157
0.119984 0.014257
0.119988 0.014357
0.119991 0.014457
0.119995 0.014557
0.119999 0.014657
0.120003 0.014757
0.120008 0.014857
0.120012 0.014957
0.120017 0.015057
0.120022 0.015157
0.120027 0.015257
0.120033 0.015357
0.120038 0.015457
0.120044 0.015557
0.120050 0.015657
0.120056 0.015757
0.120063 0.015857
0.120070 0.015957
0.120076 0.016057
0.120084 0.016157
0.120091 0.016257
0.120099 0.016357
0.120106 0.016457
0.120114 0.016557
0.120123 0.016657
0.120131 0.016757
0.120140 0.016857
0.120149 0.016957
0.120158 0.017057
0.120168 0.017157
0.120178 0.017257
0.120188 0.017357
0.120198 0.017457
0.120209 0.017557
0.120220 0.017657
0.120231 0.017757
0.120242 0.017857
0.120254 0.017957
0.120266 0.018057
NaN NaN
0.159710 -0.017730
0.159724 -0.017630
0.159739 -0.017530
0.159753 -0.017430
0.159766 -0.017330
0.159780 -0.017230
0.159793 -0.017130
0.159805 -0.017030
0.159818 -0.016930
0.159830 -0.016830
0.159841 -0.016730
0.159852 -0.016630
0.159863 -0.016530
0.159874 -0.016430
0.159884 -0.016330
0.159894 -0.016230
0.159904 -0.016130
0.159914 -0.016030
0.159923 -0.015930
0.159932 -0.015830
0.159940 -0.015730
0.159948 -0.015630
0.159956 -0.015530
0.159964 -0.015430
0.159972 -0.015330
0.159979 -0.015230
0.159986 -0.015130
0.159992 -0.015030
0.159999 -0.014930
0.160005 -0.014830
0.160011 -0.014730
0.160016 -0.014630
0.160021 -0.014530
0.160027 -0.014430
0.160031 -0.014330
0.160036 -0.014230
0.160040 -0.014130
0.160045 -0.014030
0.160049 -0.013930
0.160052 -0.013830
0.160056 -0.013730
0.160059 -0.013630
0.160062 -0.013530
0.160065 -0.013430
0.160068 -0.013330
0.160070 -0.013230
0.160072 -0.013130
0.160074 -0.013030
0.160076 -0.012930
0.160078 -0.012830
0.160079 -0.012730
0.160081 -0.012630
0.160082 -0.012530
0.160083 -0.012430
0.160084 -0.012330
0.160084 -0.012230
0.160085 -0.012130
0.160085 -0.012030
0.160085 -0.011930
0.160085 -0.011830
0.160085 -0.011730
0.160085 -0.011630
0.160084 -0.011530
0.160084 -0.011430
0.160083 -0.011330
0.160082 -0.011230
0.160081 -0.011130
0.160080 -0.011030
0.160079 -0.010930
0.160078 -0.010830
0.160076 -0.010730
0.160075 -0.010630
0.160073 -0.010530
0.160071 -0.010430
0.160070 -0.010330
0.160068 -0.010230
0.160066 -0.010130
0.160064 -0.010030
0.160061 -0.009930
0.160059 -0.009830
0.160057 -0.009730
0.160054 -0.009630
0.160052 -0.009530
0.160049 -0.009430
0.160047 -0.009330
0.160044 -0.009230
0.160042 -0.009131
0.160039 -0.009031
0.160036 -0.008931
0.160033 -0.008831
0.160030 -0.008731
0.160027 -0.008631
0.160024 -0.008531
0.160021 -0.008431
0.160018 -0.008331
0.160015 -0.008231
0.160012 -0.008131
0.160009 -0.008031
0.160006 -0.007931
0.160003 -0.007831
0.160000 -0.007731
NaN NaN
0.160000 -0.007731
0.159997 -0.007631
0.159994 -0.007531
0.159991 -0.007431
0.159988 -0.007331
0.159985 -0.007231
0.159982 -0.007131
0.159979 -0.007031
0.159976 -0.006931
0.159973 -0.006831
0.159970 -0.006731
0.159967 -0.006631
0.159964 -0.006531
0.159961 -0.006431
0.159958 -0.006331
0.159956 -0.006230
0.159953 -0.006130
0.159951 -0.006030
0.159948 -0.005930
0.159946 -0.005830
0.159943 -0.005730
0.159941 -0.005630
0.159939 -0.005530
0.159936 -0.005430
0.159934 -0.005330
0.159932 -0.005230
0.159930 -0.005130
0.159929 -0.005030
0.159927 -0.004930
0.159925 -0.004830
0.159924 -0.004730
0.159922 -0.004630
0.159921 -0.004530
0.159920 -0.004430
0.159919 -0.004330
0.159918 -0.004230
0.159917 -0.004130
0.159916 -0.004030
0.159916 -0.003930
0.159915 -0.003830
0.159915 -0.003730
0.159915 -0.003630
0.159915 -0.003530
0.159915 -0.003430
0.159915 -0.003330
0.159916 -0.003230
0.159916 -0.003130
0.159917 -0.003030
0.159918 -0.002930
0.159919 -0.002830
0.159921 -0.002730
0.159922 -0.002630
0.159924 -0.002530
0.159926 -0.002430
0.159928 -0.002330
0.159930 -0.002230
0.159932 -0.002130
0.159935 -0.002030
0.159938 -0.001930
0.159941 -0.001830
0.159944 -0.001730
0.159948 -0.001630
0.159951 -0.001530
0.159955 -0.001430
0.159960 -0.001330
0.159964 -0.001230
0.159969 -0.001130
0.159973 -0.001030
0.159979 -0.000930
0.159984 -0.000830
0.159989 -0.000730
0.159995 -0.000630
0.160001 -0.000530
0.160008 -0.000430
0.160014 -0.000330
0.160021 -0.000230
0.160028 -0.000130
0.160036 -0.000030
0.160044 0.000070
0.160052 0.000170
0.160060 0.000270
0.160068 0.000370
0.160077 0.000470
0.160086 0.000570
0.160096 0.000670
0.160106 0.000770
0.160116 0.000870
0.160126 0.000970
0.160137 0.001070
0.160148 0.001170
0.160159 0.001270
0.160170 0.001370
0.160182 0.001470
0.160195 0.001570
0.160207 0.001670
0.160220 0.001770
0.160234 0.001870
0.160247 0.001970
0.160261 0.002070
0.160276 0.002170
0.160290 0.002270
NaN NaN
0.000000 0.020000
0.000200 0.020001
0.000401 0.020003
0.000601 0.020007
0.000801 0.020012
0.001002 0.020019
0.001202 0.020027
0.001402 0.020037
0.001603 0.020048
0.001803 0.020060
0.002003 0.020074
0.002204 0.020089
0.002404 0.020106
0.002604 0.020124
0.002805 0.020143
0.003005 0.020164
0.003205 0.020186
0.003406 0.020209
0.003606 0.020233
0.003806 0.020259
0.004007 0.020286
0.004207 0.020314
0.004407 0.020343
0.004608 0.020374
0.004808 0.020406
0.005008 0.020438
0.005209 0.020473
0.005409 0.020508
0.005609 0.020544
0.005810 0.020581
0.006010 0.020620
0.006210 0.020659
0.006410 0.020700
0.006611 0.020742
0.006811 0.020784
0.007011 0.020828
0.007212 0.020873
0.007412 0.020918
0.007612 0.020965
0.007813 0.021013
0.008013 0.021061
0.008213 0.021111
0.008414 0.021161
0.008614 0.021212
0.008814 0.021264
0.009015 0.021317
0.009215 0.021371
0.009415 0.021425
0.009616 0.021481
0.009816 0.021537
0.010016 0.021594
0.010217 0.021652
0.010417 0.021710
0.010617 0.021770
0.010818 0.021829
0.011018 0.021890
0.011218 0.021951
0.011419 0.022013
0.011619 0.022076
0.011819 0.022139
0.012020 0.022203
0.012220 0.022268
0.012420 0.022333
0.012621 0.022399
0.012821 0.022465
0.013021 0.022532
0.013222 0.022599
0.013422 0.022667
0.013622 0.022735
0.013823 0.022804
0.014023 0.022874
0.014223 0.022943
0.014424 0.023014
0.014624 0.023084
0.014824 0.023155
0.015025 0.023227
0.015225 0.023299
0.015425 0.023371
0.015626 0.023443
0.015826 0.023516
0.016026 0.023589
0.016227 0.023663
0.016427 0.023737
0.016627 0.023811
0.016828 0.023885
0.017028 0.023960
0.017228 0.024035
0.017429 0.024110
0.017629 0.024185
0.017829 0.024260
0.018030 0.024336
0.018230 0.024411
0.018430 0.024487
0.018631 0.024563
0.018831 0.024639
0.019031 0.024715
0.019231 0.024792
0.019432 0.024868
0.019632 0.024944
0.019832 0.025020
0.020033 0.025097
NaN NaN
0.020033 0.025097
0.020233 0.025173
0.020433 0.025249
0.020634 0.025326
0.020834 0.025402
0.021034 0.025478
0.021235 0.025554
0.021435 0.025630
0.021635 0.025706
0.021836 0.025781
0.022036 0.025857
0.022236 0.025932
0.022437 0.026007
0.022637 0.026082
0.022837 0.026157
0.023038 0.026232
0.023238 0.026306
0.023438 0.026380
0.023639 0.026454
0.023839 0.026528
0.024039 0.026601
0.024240 0.026674
0.024440 0.026747
0.024640 0.026820
0.024841 0.026892
0.025041 0.026964
0.025241 0.027035
0.025442 0.027106
0.025642 0.027177
0.025842 0.027247
0.026043 0.027317
0.026243 0.027387
0.026443 0.027456
0.026644 0.027525
0.026844 0.027593
0.027044 0.027661
0.027245 0.027728
0.027445 0.027795
0.027645 0.027861
0.027846 0.027927
0.028046 0.027992
0.028246 0.028057
0.028447 0.028121
0.028647 0.028185
0.028847 0.028248
0.029048 0.028310
0.029248 0.028372
0.029448 0.028433
0.029649 0.028494
0.029849 0.028554
0.030049 0.028613
0.030250 0.028672
0.030450 0.028729
0.030650 0.028787
0.030851 0.028843
0.031051 0.028899
0.031251 0.028954
0.031452 0.029008
0.031652 0.029062
0.031852 0.029115
0.032052 0.029167
0.032253 0.029218
0.032453 0.029268
0.032653 0.029318
0.032854 0.029367
0.033054 0.029415
0.033254 0.029462
0.033455 0.029508
0.033655 0.029553
0.033855 0.029597
0.034056 0.029641
0.034256 0.029683
0.034456 0.029725
0.034657 0.029766
0.034857 0.029805
0.035057 0.029844
0.035258 0.029882
0.035458 0.029919
0.035658 0.029954
0.035859 0.029989
0.036059 0.030023
0.036259 0.030055
0.036460 0.030087
0.036660 0.030117
0.036860 0.030146
0.037061 0.030175
0.037261 0.030202
0.037461 0.030228
0.037662 0.030253
0.037862 0.030276
0.038062 0.030299
0.038263 0.030320
0.038463 0.030340
0.038663 0.030359
0.038864 0.030377
0.039064 0.030393
0.039264 0.030408
0.039465 0.030422
0.039665 0.030435
0.039865 0.030446
0.040066 0.030457
NaN NaN
0.040066 0.030457
0.040266 0.030466
0.040467 0.030476
0.040667 0.030486
0.040868 0.030496
0.041068 0.030507
0.041269 0.030518
0.041470 0.030529
0.041670 0.030540
0.041871 0.030551
0.042071 0.030563
0.042272 0.030574
0.042472 0.030586
0.042673 0.030599
0.042873 0.030611
0.043074 0.030624
0.043275 0.030636
0.043475 0.030649
0.043676 0.030662
0.043876 0.030675
0.044077 0.030689
0.044277 0.030702
0.044478 0.030716
0.044679 0.030730
0.044879 0.030744
0.045080 0.030758
0.045280 0.030772
0.045481 0.030786
0.045681 0.030800
0.045882 0.030815
0.046082 0.030830
0.046283 0.030844
0.046484 0.030859
0.046684 0.030874
0.046885 0.030889
0.047085 0.030904
0.047286 0.030919
0.047486 0.030934
0.047687 0.030950
0.047887 0.030965
0.048088 0.030980
0.048289 0.030996
0.048489 0.031011
0.048690 0.031027
0.048890 0.031042
0.049091 0.031058
0.049291 0.031073
0.049492 0.031089
0.049693 0.031104
0.049893 0.031120
0.050094 0.031136
0.050294 0.031151
0.050495 0.031167
0.050695 0.031182
0.050896 0.031198
0.051096 0.031213
0.051297 0.031229
0.051498 0.031244
0.051698 0.031260
0.051899 0.031275
0.052099 0.031291
0.052300 0.031306
0.052500 0.031321
0.052701 0.031336
0.052902 0.031351
0.053102 0.031366
0.053303 0.031381
0.053503 0.031396
0.053704 0.031411
0.053904 0.031426
0.054105 0.031440
0.054305 0.031455
0.054506 0.031469
0.054707 0.031483
0.054907 0.031498
0.055108 0.031512
0.055308 0.031525
0.055509 0.031539
0.055709 0.031553
0.055910 0.031566
0.056111 0.031580
0.056311 0.031593
0.056512 0.031606
0.056712 0.031619
0.056913 0.031631
0.057113 0.031644
0.057314 0.031656
0.057514 0.031668
0.057715 0.031680
0.057916 0.031692
0.058116 0.031703
0.058317 0.031715
0.058517 0.031726
0.058718 0.031737
0.058918 0.031748
0.059119 0.031758
0.059319 0.031768
0.059520 0.031778
0.059721 0.031788
0.059921 0.031798
0.060122 0.031807
NaN NaN
0.060122 0.031807
0.060322 0.031816
0.060523 0.031825
0.060723 0.031833
0.060924 0.031841
0.061125 0.031849
0.061325 0.031857
0.061526 0.031864
0.061726 0.031872
0.061927 0.031879
0.062127 0.031885
0.062328 0.031892
0.062528 0.031898
0.062729 0.031904
0.062930 0.031910
0.063130 0.031915
0.063331 0.031921
0.063531 0.031926
0.063732 0.031931
0.063932 0.031935
0.064133 0.031939
0.064334 0.031943
0.064534 0.031947
0.064735 0.031951
0.064935 0.031954
0.065136 0.031957
0.065336 0.031960
0.065537 0.031963
0.065737 0.031966
0.065938 0.031968
0.066139 0.031970
0.066339 0.031972
0.066540 0.031973
0.066740 0.031975
0.066941 0.031976
0.067141 0.031977
0.067342 0.031977
0.067542 0.031978
0.067743 0.031978
0.067944 0.031978
0.068144 0.031978
0.068345 0.031978
0.068545 0.031977
0.068746 0.031976
0.068946 0.031975
0.069147 0.031974
0.069348 0.031973
0.069548 0.031971
0.069749 0.031969
0.069949 0.031967
0.070150 0.031965
0.070350 0.031962
0.070551 0.031960
0.070751 0.031957
0.070952 0.031954
0.071153 0.031951
0.071353 0.031947
0.071554 0.031944
0.071754 0.031940
0.071955 0.031936
0.072155 0.031932
0.072356 0.031927
0.072557 0.031923
0.072757 0.031918
0.072958 0.031913
0.073158 0.031908
0.073359 0.031903
0.073559 0.031897
0.073760 0.031891
0.073960 0.031886
0.074161 0.031880
0.074362 0.031873
0.074562 0.031867
0.074763 0.031861
0.074963 0.031854
0.075164 0.031847
0.075364 0.031840
0.075565 0.031833
0.075765 0.031825
0.075966 0.031818
0.076167 0.031810
0.076367 0.031802
0.076568 0.031794
0.076768 0.031786
0.076969 0.031777
0.077169 0.031769
0.077370 0.031760
0.077571 0.031751
0.077771 0.031742
0.077972 0.031733
0.078172 0.031724
0.078373 0.031714
0.078573 0.031704
0.078774 0.031695
0.078974 0.031685
0.079175 0.031675
0.079376 0.031664
0.079576 0.031654
0.079777 0.031643
0.079977 0.031633
0.080178 0.031622
NaN NaN
0.080178 0.031622
0.080378 0.031610
0.080579 0.031597
0.080779 0.031583
0.080980 0.031567
0.081180 0.031549
0.081380 0.031530
0.081581 0.031510
0.081781 0.031488
0.081982 0.031465
0.082182 0.031441
0.082383 0.031415
0.082583 0.031388
0.082784 0.031359
0.082984 0.031330
0.083184 0.031299
0.083385 0.031266
0.083585 0.031233
0.083786 0.031198
0.083986 0.031162
0.084187 0.031124
0.084387 0.031086
0.084588 0.031046
0.084788 0.031005
0.084988 0.030962
0.085189 0.030919
0.085389 0.030875
0.085590 0.030829
0.085790 0.030782
0.085991 0.030734
0.086191 0.030685
0.086392 0.030635
0.086592 0.030584
0.086792 0.030532
0.086993 0.030478
0.087193 0.030424
0.087394 0.030369
0.087594 0.030312
0.087795 0.030255
0.087995 0.030197
0.088195 0.030137
0.088396 0.030077
0.088596 0.030016
0.088797 0.029954
0.088997 0.029891
0.089198 0.029827
0.089398 0.029762
0.089599 0.029696
0.089799 0.029629
0.089999 0.029562
0.090200 0.029494
0.090400 0.029424
0.090601 0.029355
0.090801 0.029284
0.091002 0.029212
0.091202 0.029140
0.091403 0.029067
0.091603 0.028993
0.091803 0.028919
0.092004 0.028843
0.092204 0.028767
0.092405 0.028691
0.092605 0.028614
0.092806 0.028536
0.093006 0.028457
0.093207 0.028378
0.093407 0.028298
0.093607 0.028217
0.093808 0.028136
0.094008 0.028054
0.094209 0.027972
0.094409 0.027889
0.094610 0.027806
0.094810 0.027722
0.095011 0.027638
0.095211 0.027553
0.095411 0.027467
0.095612 0.027381
0.095812 0.027295
0.096013 0.027208
0.096213 0.027121
0.096414 0.027033
0.096614 0.026945
0.096814 0.026856
0.097015 0.026768
0.097215 0.026678
0.097416 0.026589
0.097616 0.026499
0.097817 0.026408
0.098017 0.026318
0.098218 0.026227
0.098418 0.026136
0.098618 0.026044
0.098819 0.025952
0.099019 0.025860
0.099220 0.025768
0.099420 0.025675
0.099621 0.025583
0.099821 0.025490
0.100022 0.025397
0.100222 0.025303
NaN NaN
0.100222 0.025303
0.100422 0.025210
0.100623 0.025116
0.100823 0.025023
0.101024 0.024929
0.101224 0.024835
0.101425 0.024741
0.101625 0.024647
0.101826 0.024554
0.102026 0.024460
0.102226 0.024366
0.102427 0.024272
0.102627 0.024178
0.102828 0.024085
0.103028 0.023991
0.103229 0.023897
0.103429 0.023804
0.103629 0.023711
0.103830 0.023618
0.104030 0.023525
0.104231 0.023432
0.104431 0.023339
0.104632 0.023247
0.104832 0.023155
0.105033 0.023063
0.105233 0.022972
0.105433 0.022880
0.105634 0.022789
0.105834 0.022699
0.106035 0.022608
0.106235 0.022518
0.106436 0.022429
0.106636 0.022339
0.106837 0.022250
0.107037 0.022162
0.107237 0.022074
0.107438 0.021986
0.107638 0.021899
0.107839 0.021813
0.108039 0.021726
0.108240 0.021641
0.108440 0.021556
0.108640 0.021471
0.108841 0.021387
0.109041 0.021304
0.109242 0.021221
0.109442 0.021139
0.109643 0.021057
0.109843 0.020976
0.110044 0.020896
0.110244 0.020816
0.110444 0.020737
0.110645 0.020659
0.110845 0.020581
0.111046 0.020505
0.111246 0.020429
0.111447 0.020353
0.111647 0.020279
0.111848 0.020205
0.112048 0.020132
0.112248 0.020060
0.112449 0.019989
0.112649 0.019919
0.112850 0.019850
0.113050 0.019781
0.113251 0.019714
0.113451 0.019647
0.113652 0.019581
0.113852 0.019517
0.114052 0.019453
0.114253 0.019390
0.114453 0.019329
0.114654 0.019268
0.114854 0.019208
0.115055 0.019150
0.115255 0.019092
0.115455 0.019036
0.115656 0.018981
0.115856 0.018927
0.116057 0.018874
0.116257 0.018822
0.116458 0.018771
0.116658 0.018722
0.116859 0.018674
0.117059 0.018627
0.117259 0.018581
0.117460 0.018537
0.117660 0.018494
0.117861 0.018452
0.118061 0.018411
0.118262 0.018372
0.118462 0.018334
0.118663 0.018298
0.118863 0.018263
0.119063 0.018229
0.119264 0.018197
0.119464 0.018166
0.119665 0.018136
0.119865 0.018108
0.120066 0.018082
0.120266 0.018057
NaN NaN
0.120266 0.018057
0.120466 0.018032
0.120666 0.018005
0.120866 0.017976
0.121067 0.017946
0.121267 0.017914
0.121467 0.017880
0.121667 0.017845
0.121867 0.017808
0.122067 0.017770
0.122267 0.017730
0.122467 0.017688
0.122668 0.017645
0.122868 0.017600
0.123068 0.017554
0.123268 0.017507
0.123468 0.017457
0.123668 0.017407
0.123868 0.017355
0.124068 0.017301
0.124268 0.017247
0.124469 0.017190
0.124669 0.017133
0.124869 0.017074
0.125069 0.017014
0.125269 0.016952
0.125469 0.016889
0.125669 0.016825
0.125869 0.016760
0.126070 0.016694
0.126270 0.016626
0.126470 0.016557
0.126670 0.016487
0.126870 0.016416
0.127070 0.016343
0.127270 0.016270
0.127470 0.016195
0.127671 0.016120
0.127871 0.016043
0.128071 0.015965
0.128271 0.015886
0.128471 0.015807
0.128671 0.015726
0.128871 0.015644
0.129071 0.015562
0.129272 0.015478
0.129472 0.015394
0.129672 0.015308
0.129872 0.015222
0.130072 0.015135
0.130272 0.015047
0.130472 0.014958
0.130672 0.014869
0.130872 0.014779
0.131073 0.014688
0.131273 0.014596
0.131473 0.014503
0.131673 0.014410
0.131873 0.014316
0.132073 0.014222
0.132273 0.014126
0.132473 0.014031
0.132674 0.013934
0.132874 0.013837
0.133074 0.013740
0.133274 0.013642
0.133474 0.013543
0.133674 0.013444
0.133874 0.013344
0.134074 0.013244
0.134275 0.013143
0.134475 0.013042
0.134675 0.012941
0.134875 0.012839
0.135075 0.012737
0.135275 0.012634
0.135475 0.012531
0.135675 0.012428
0.135876 0.012325
0.136076 0.012221
0.136276 0.012117
0.136476 0.012012
0.136676 0.011908
0.136876 0.011803
0.137076 0.011698
0.137276 0.011593
0.137477 0.011487
0.137677 0.011382
0.137877 0.011276
0.138077 0.011171
0.138277 0.011065
0.138477 0.010959
0.138677 0.010853
0.138877 0.010747
0.139077 0.010642
0.139278 0.010536
0.139478 0.010430
0.139678 0.010324
0.139878 0.010218
0.140078 0.010113
0.140278 0.010007
NaN NaN
0.140278 0.010007
0.140478 0.009902
0.140678 0.009796
0.140879 0.009691
0.141079 0.009587
0.141279 0.009482
0.141479 0.009378
0.141679 0.009274
0.141879 0.009170
0.142079 0.009066
0.142279 0.008963
0.142480 0.008860
0.142680 0.008757
0.142880 0.008655
0.143080 0.008553
0.143280 0.008451
0.143480 0.008349
0.143680 0.008248
0.143880 0.008148
0.144080 0.008047
0.144281 0.007948
0.144481 0.007848
0.144681 0.007749
0.144881 0.007650
0.145081 0.007552
0.145281 0.007454
0.145481 0.007357
0.145681 0.007260
0.145882 0.007164
0.146082 0.007068
0.146282 0.006973
0.146482 0.006878
0.146682 0.006784
0.146882 0.006690
0.147082 0.006597
0.147282 0.006504
0.147483 0.006412
0.147683 0.006321
0.147883 0.006230
0.148083 0.006140
0.148283 0.006050
0.148483 0.005962
0.148683 0.005873
0.148883 0.005786
0.149084 0.005699
0.149284 0.005613
0.149484 0.005527
0.149684 0.005442
0.149884 0.005358
0.150084 0.005275
0.150284 0.005192
0.150484 0.005110
0.150684 0.005029
0.150885 0.004949
0.151085 0.004869
0.151285 0.004791
0.151485 0.004713
0.151685 0.004636
0.151885 0.004559
0.152085 0.004484
0.152285 0.004409
0.152486 0.004336
0.152686 0.004263
0.152886 0.004191
0.153086 0.004120
0.153286 0.004050
0.153486 0.003981
0.153686 0.003913
0.153886 0.003846
0.154087 0.003779
0.154287 0.003714
0.154487 0.003650
0.154687 0.003587
0.154887 0.003524
0.155087 0.003463
0.155287 0.003403
0.155487 0.003344
0.155687 0.003286
0.155888 0.003229
0.156088 0.003173
0.156288 0.003118
0.156488 0.003064
0.156688 0.003012
0.156888 0.002960
0.157088 0.002910
0.157288 0.002861
0.157489 0.002813
0.157689 0.002766
0.157889 0.002720
0.158089 0.002676
0.158289 0.002633
0.158489 0.002591
0.158689 0.002550
0.158889 0.002511
0.159090 0.002472
0.159290 0.002435
0.159490 0.002400
0.159690 0.002365
0.159890 0.002332
0.160090 0.002301
0.160290 0.002270


==> expframe3.dat <==
NaN NaN
0.000000 0.000000
0.000200 0.000001
0.000400 0.000004
0.000599 0.000009
0.000799 0.000017
0.000999 0.000026
0.001199 0.000037
0.001398 0.000051
0.001598 0.000066
0.001798 0.000083
0.001998 0.000102
0.002197 0.000123
0.002397 0.000146
0.002597 0.000171
0.002797 0.000197
0.002997 0.000225
0.003196 0.000256
0.003396 0.000287
0.003596 0.000321
0.003796 0.000356
0.003995 0.000393
0.004195 0.000432
0.004395 0.000472
0.004595 0.000514
0.004794 0.000558
0.004994 0.000603
0.005194 0.000650
0.005394 0.000698
0.005594 0.000748
0.005793 0.000799
0.005993 0.000851
0.006193 0.000906
0.006393 0.000961
0.006592 0.001018
0.006792 0.001076
0.006992 0.001136
0.007192 0.001197
0.007391 0.001259
0.007591 0.001323
0.007791 0.001388
0.007991 0.001454
0.008190 0.001521
0.008390 0.001590
0.008590 0.001660
0.008790 0.001731
0.008990 0.001803
0.009189 0.001876
0.009389 0.001950
0.009589 0.002025
0.009789 0.002102
0.009988 0.002179
0.010188 0.002257
0.010388 0.002337
0.010588 0.002417
0.010787 0.002498
0.010987 0.002580
0.011187 0.002663
0.011387 0.002747
0.011587 0.002832
0.011786 0.002917
0.011986 0.003004
0.012186 0.003091
0.012386 0.003179
0.012585 0.003267
0.012785 0.003357
0.012985 0.003447
0.013185 0.003537
0.013384 0.003629
0.013584 0.003721
0.013784 0.003813
0.013984 0.003906
0.014184 0.004000
0.014383 0.004094
0.014583 0.004189
0.014783 0.004284
0.014983 0.004380
0.015182 0.004476
0.015382 0.004572
0.015582 0.004669
0.015782 0.004766
0.015981 0.004864
0.016181 0.004962
0.016381 0.005060
0.016581 0.005159
0.016781 0.005257
0.016980 0.005356
0.017180 0.005456
0.017380 0.005555
0.017580 0.005655
0.017779 0.005755
0.017979 0.005854
0.018179 0.005955
0.018379 0.006055
0.018578 0.006155
0.018778 0.006255
0.018978 0.006355
0.019178 0.006455
0.019378 0.006556
0.019577 0.006656
0.019777 0.006756
0.019977 0.006856
NaN NaN
0.019977 0.006856
0.020177 0.006956
0.020376 0.007055
0.020576 0.007155
0.020776 0.007254
0.020976 0.007353
0.021175 0.007451
0.021375 0.007550
0.021575 0.007648
0.021775 0.007746
0.021975 0.007843
0.022174 0.007941
0.022374 0.008037
0.022574 0.008134
0.022774 0.008230
0.022973 0.008326
0.023173 0.008421
0.023373 0.008516
0.023573 0.008610
0.023772 0.008704
0.023972 0.008798
0.024172 0.008891
0.024372 0.008983
0.024571 0.009075
0.024771 0.009167
0.024971 0.009258
0.025171 0.009348
0.025371 0.009438
0.025570 0.009527
0.025770 0.009615
0.025970 0.009703
0.026170 0.009791
0.026369 0.009877
0.026569 0.009963
0.026769 0.010048
0.026969 0.010133
0.027168 0.010217
0.027368 0.010300
0.027568 0.010382
0.027768 0.010464
0.027968 0.010545
0.028167 0.010625
0.028367 0.010704
0.028567 0.010782
0.028767 0.010860
0.028966 0.010936
0.029166 0.011012
0.029366 0.011087
0.029566 0.011161
0.029765 0.011234
0.029965 0.011306
0.030165 0.011377
0.030365 0.011447
0.030565 0.011517
0.030764 0.011585
0.030964 0.011652
0.031164 0.011718
0.031364 0.011783
0.031563 0.011847
0.031763 0.011910
0.031963 0.011972
0.032163 0.012033
0.032362 0.012093
0.032562 0.012151
0.032762 0.012208
0.032962 0.012265
0.033162 0.012320
0.033361 0.012373
0.033561 0.012426
0.033761 0.012477
0.033961 0.012527
0.034160 0.012576
0.034360 0.012624
0.034560 0.012670
0.034760 0.012715
0.034959 0.012759
0.035159 0.012801
0.035359 0.012842
0.035559 0.012881
0.035759 0.012920
0.035958 0.012956
0.036158 0.012992
0.036358 0.013026
0.036558 0.013058
0.036757 0.013089
0.036957 0.013119
0.037157 0.013147
0.037357 0.013173
0.037556 0.013198
0.037756 0.013221
0.037956 0.013243
0.038156 0.013264
0.038356 0.013282
0.038555 0.013299
0.038755 0.013315
0.038955 0.013329
0.039155 0.013341
0.039354 0.013351
0.039554 0.013360
0.039754 0.013367
0.039954 0.013373
NaN NaN
0.039954 0.013373
0.040153 0.013377
0.040353 0.013380
0.040553 0.013382
0.040752 0.013383
0.040952 0.013383
0.041152 0.013381
0.041351 0.013379
0.041551 0.013376
0.041750 0.013372
0.041950 0.013366
0.042150 0.013360
0.042349 0.013353
0.042549 0.013345
0.042749 0.013335
0.042948 0.013325
0.043148 0.013314
0.043348 0.013302
0.043547 0.013289
0.043747 0.013275
0.043947 0.013260
0.044146 0.013244
0.044346 0.013227
0.044546 0.013209
0.044745 0.013190
0.044945 0.013171
0.045144 0.013150
0.045344 0.013129
0.045544 0.013106
0.045743 0.013083
0.045943 0.013059
0.046143 0.013034
0.046342 0.013008
0.046542 0.012982
0.046742 0.012954
0.046941 0.012926
0.047141 0.012896
0.047341 0.012866
0.047540 0.012835
0.047740 0.012804
0.047940 0.012771
0.048139 0.012738
0.048339 0.012704
0.048539 0.012669
0.048738 0.012633
0.048938 0.012597
0.049137 0.012559
0.049337 0.012521
0.049537 0.012482
0.049736 0.012443
0.049936 0.012403
0.050136 0.012362
0.050335 0.012320
0.050535 0.012277
0.050735 0.012234
0.050934 0.012190
0.051134 0.012145
0.051334 0.012100
0.051533 0.012054
0.051733 0.012007
0.051933 0.011960
0.052132 0.011911
0.052332 0.011863
0.052531 0.011813
0.052731 0.011763
0.052931 0.011712
0.053130 0.011661
0.053330 0.011609
0.053530 0.011556
0.053729 0.011503
0.053929 0.011449
0.054129 0.011394
0.054328 0.011339
0.054528 0.011283
0.054728 0.011227
0.054927 0.011170
0.055127 0.011112
0.055327 0.011054
0.055526 0.010995
0.055726 0.010936
0.055925 0.010876
0.056125 0.010816
0.056325 0.010755
0.056524 0.010694
0.056724 0.010632
0.056924 0.010569
0.057123 0.010506
0.057323 0.010443
0.057523 0.010379
0.057722 0.010314
0.057922 0.010249
0.058122 0.010183
0.058321 0.010117
0.058521 0.010051
0.058721 0.009984
0.058920 0.009917
0.059120 0.009849
0.059319 0.009781
0.059519 0.009712
0.059719 0.009643
0.059918 0.009573
NaN NaN
0.059918 0.009573
0.060118 0.009503
0.060318 0.009433
0.060517 0.009362
0.060717 0.009291
0.060917 0.009220
0.061116 0.009148
0.061316 0.009076
0.061516 0.009004
0.061715 0.008932
0.061915 0.008859
0.062115 0.008786
0.062314 0.008713
0.062514 0.008640
0.062713 0.008567
0.062913 0.008493
0.063113 0.008419
0.063312 0.008346
0.063512 0.008272
0.063712 0.008198
0.063911 0.008124
0.064111 0.008050
0.064311 0.007976
0.064510 0.007902
0.064710 0.007828
0.064910 0.007754
0.065109 0.007680
0.065309 0.007606
0.065509 0.007532
0.065708 0.007458
0.065908 0.007385
0.066108 0.007311
0.066307 0.007238
0.066507 0.007165
0.066706 0.007092
0.066906 0.007019
0.067106 0.006946
0.067305 0.006874
0.067505 0.006801
0.067705 0.006729
0.067904 0.006658
0.068104 0.006586
0.068304 0.006515
0.068503 0.006444
0.068703 0.006374
0.068903 0.006304
0.069102 0.006234
0.069302 0.006165
0.069502 0.006096
0.069701 0.006027
0.069901 0.005959
0.070100 0.005892
0.070300 0.005825
0.070500 0.005758
0.070699 0.005692
0.070899 0.005626
0.071099 0.005561
0.071298 0.005497
0.071498 0.005433
0.071698 0.005369
0.071897 0.005307
0.072097 0.005244
0.072297 0.005183
0.072496 0.005122
0.072696 0.005062
0.072896 0.005002
0.073095 0.004944
0.073295 0.004885
0.073494 0.004828
0.073694 0.004771
0.073894 0.004716
0.074093 0.004661
0.074293 0.004606
0.074493 0.004553
0.074692 0.004500
0.074892 0.004449
0.075092 0.004398
0.075291 0.004348
0.075491 0.004299
0.075691 0.004251
0.075890 0.004203
0.076090 0.004157
0.076290 0.004112
0.076489 0.004067
0.076689 0.004024
0.076889 0.003982
0.077088 0.003941
0.077288 0.003900
0.077487 0.003861
0.077687 0.003823
0.077887 0.003786
0.078086 0.003750
0.078286 0.003716
0.078486 0.003682
0.078685 0.003650
0.078885 0.003618
0.079085 0.003588
0.079284 0.003560
0.079484 0.003532
0.079684 0.003506
0.079883 0.003481
NaN NaN
0.079883 0.003481
0.080083 0.003455
0.080283 0.003427
0.080483 0.003396
0.080684 0.003364
0.080884 0.003329
0.081084 0.003291
0.081284 0.003252
0.081484 0.003210
0.081684 0.003165
0.081884 0.003119
0.082084 0.003071
0.082284 0.003020
0.082484 0.002967
0.082684 0.002912
0.082885 0.002855
0.083085 0.002796
0.083285 0.002735
0.083485 0.002672
0.083685 0.002607
0.083885 0.002541
0.084085 0.002472
0.084285 0.002401
0.084485 0.002329
0.084685 0.002254
0.084885 0.002178
0.085085 0.002101
0.085286 0.002021
0.085486 0.001940
0.085686 0.001857
0.085886 0.001772
0.086086 0.001686
0.086286 0.001598
0.086486 0.001508
0.086686 0.001417
0.086886 0.001325
0.087086 0.001231
0.087286 0.001135
0.087486 0.001038
0.087687 0.000940
0.087887 0.000840
0.088087 0.000739
0.088287 0.000636
0.088487 0.000532
0.088687 0.000427
0.088887 0.000321
0.089087 0.000213
0.089287 0.000104
0.089487 -0.000006
0.089687 -0.000117
0.089887 -0.000229
0.090088 -0.000342
0.090288 -0.000457
0.090488 -0.000572
0.090688 -0.000689
0.090888 -0.000806
0.091088 -0.000925
0.091288 -0.001044
0.091488 -0.001165
0.091688 -0.001286
0.091888 -0.001408
0.092088 -0.001531
0.092289 -0.001654
0.092489 -0.001779
0.092689 -0.001904
0.092889 -0.002030
0.093089 -0.002157
0.093289 -0.002284
0.093489 -0.002412
0.093689 -0.002541
0.093889 -0.002670
0.094089 -0.002800
0.094289 -0.002930
0.094489 -0.003061
0.094690 -0.003192
0.094890 -0.003324
0.095090 -0.003456
0.095290 -0.003589
0.095490 -0.003722
0.095690 -0.003855
0.095890 -0.003988
0.096090 -0.004122
0.096290 -0.004257
0.096490 -0.004391
0.096690 -0.004526
0.096890 -0.004661
0.097091 -0.004796
0.097291 -0.004931
0.097491 -0.005066
0.097691 -0.005201
0.097891 -0.005337
0.098091 -0.005472
0.098291 -0.005608
0.098491 -0.005743
0.098691 -0.005879
0.098891 -0.006014
0.099091 -0.006149
0.099291 -0.006284
0.099492 -0.006419
0.099692 -0.006554
0.099892 -0.006688
NaN NaN
0.099892 -0.006688
0.100092 -0.006822
0.100292 -0.006956
0.100492 -0.007090
0.100692 -0.007223
0.100892 -0.007356
0.101092 -0.007488
0.101292 -0.007620
0.101492 -0.007751
0.101693 -0.007882
0.101893 -0.008012
0.102093 -0.008142
0.102293 -0.008271
0.102493 -0.008400
0.102693 -0.008528
0.102893 -0.008656
0.103093 -0.008783
0.103293 -0.008909
0.103493 -0.009035
0.103693 -0.009160
0.103893 -0.009284
0.104094 -0.009407
0.104294 -0.009530
0.104494 -0.009652
0.104694 -0.009774
0.104894 -0.009894
0.105094 -0.010014
0.105294 -0.010133
0.105494 -0.010251
0.105694 -0.010368
0.105894 -0.010484
0.106094 -0.010600
0.106294 -0.010714
0.106495 -0.010828
0.106695 -0.010940
0.106895 -0.011052
0.107095 -0.011163
0.107295 -0.011272
0.107495 -0.011381
0.107695 -0.011488
0.107895 -0.011595
0.108095 -0.011700
0.108295 -0.011805
0.108495 -0.011908
0.108696 -0.012010
0.108896 -0.012110
0.109096 -0.012210
0.109296 -0.012309
0.109496 -0.012406
0.109696 -0.012502
0.109896 -0.012597
0.110096 -0.012690
0.110296 -0.012782
0.110496 -0.012873
0.110696 -0.012962
0.110896 -0.013051
0.111097 -0.013137
0.111297 -0.013223
0.111497 -0.013307
0.111697 -0.013389
0.111897 -0.013471
0.112097 -0.013550
0.112297 -0.013628
0.112497 -0.013705
0.112697 -0.013780
0.112897 -0.013854
0.113097 -0.013926
0.113298 -0.013996
0.113498 -0.014065
0.113698 -0.014133
0.113898 -0.014198
0.114098 -0.014262
0.114298 -0.014324
0.114498 -0.014385
0.114698 -0.014444
0.114898 -0.014501
0.115098 -0.014557
0.115298 -0.014610
0.115498 -0.014662
0.115699 -0.014712
0.115899 -0.014761
0.116099 -0.014807
0.116299 -0.014851
0.116499 -0.014894
0.116699 -0.014935
0.116899 -0.014974
0.117099 -0.015011
0.117299 -0.015046
0.117499 -0.015079
0.117699 -0.015110
0.117899 -0.015139
0.118100 -0.015166
0.118300 -0.015191
0.118500 -0.015214
0.118700 -0.015234
0.118900 -0.015253
0.119100 -0.015270
0.119300 -0.015284
0.119500 -0.015296
0.119700 -0.015306
0.119900 -0.015314
NaN NaN
0.119900 -0.015314
0.120101 -0.015320
0.120301 -0.015324
0.120501 -0.015326
0.120701 -0.015326
0.120901 -0.015325
0.121101 -0.015321
0.121302 -0.015316
0.121502 -0.015309
0.121702 -0.015300
0.121902 -0.015289
0.122102 -0.015276
0.122303 -0.015262
0.122503 -0.015246
0.122703 -0.015228
0.122903 -0.015209
0.123103 -0.015187
0.123304 -0.015165
0.123504 -0.015140
0.123704 -0.015114
0.123904 -0.015086
0.124104 -0.015056
0.124304 -0.015025
0.124505 -0.014992
0.124705 -0.014958
0.124905 -0.014922
0.125105 -0.014884
0.125305 -0.014845
0.125506 -0.014804
0.125706 -0.014762
0.125906 -0.014718
0.126106 -0.014673
0.126306 -0.014626
0.126506 -0.014578
0.126707 -0.014528
0.126907 -0.014477
0.127107 -0.014424
0.127307 -0.014370
0.127507 -0.014315
0.127708 -0.014258
0.127908 -0.014200
0.128108 -0.014140
0.128308 -0.014079
0.128508 -0.014017
0.128709 -0.013953
0.128909 -0.013888
0.129109 -0.013822
0.129309 -0.013754
0.129509 -0.013685
0.129709 -0.013615
0.129910 -0.013543
0.130110 -0.013471
0.130310 -0.013397
0.130510 -0.013322
0.130710 -0.013245
0.130911 -0.013168
0.131111 -0.013089
0.131311 -0.013009
0.131511 -0.012928
0.131711 -0.012846
0.131912 -0.012762
0.132112 -0.012678
0.132312 -0.012593
0.132512 -0.012506
0.132712 -0.012418
0.132912 -0.012330
0.133113 -0.012240
0.133313 -0.012149
0.133513 -0.012057
0.133713 -0.011964
0.133913 -0.011870
0.134114 -0.011776
0.134314 -0.011680
0.134514 -0.011583
0.134714 -0.011485
0.134914 -0.011387
0.135115 -0.011287
0.135315 -0.011187
0.135515 -0.011086
0.135715 -0.010984
0.135915 -0.010881
0.136115 -0.010777
0.136316 -0.010672
0.136516 -0.010566
0.136716 -0.010460
0.136916 -0.010353
0.137116 -0.010245
0.137317 -0.010136
0.137517 -0.010027
0.137717 -0.009917
0.137917 -0.009806
0.138117 -0.009694
0.138317 -0.009582
0.138518 -0.009469
0.138718 -0.009355
0.138918 -0.009241
0.139118 -0.009126
0.139318 -0.009010
0.139519 -0.008894
0.139719 -0.008777
0.139919 -0.008660
NaN NaN
0.139919 -0.008660
0.140119 -0.008542
0.140319 -0.008424
0.140520 -0.008305
0.140720 -0.008186
0.140920 -0.008066
0.141120 -0.007946
0.141320 -0.007826
0.141520 -0.007705
0.141721 -0.007584
0.141921 -0.007463
0.142121 -0.007342
0.142321 -0.007220
0.142521 -0.007099
0.142722 -0.006977
0.142922 -0.006855
0.143122 -0.006733
0.143322 -0.006611
0.143522 -0.006488
0.143723 -0.006366
0.143923 -0.006244
0.144123 -0.006122
0.144323 -0.006000
0.144523 -0.005878
0.144723 -0.005756
0.144924 -0.005634
0.145124 -0.005512
0.145324 -0.005391
0.145524 -0.005270
0.145724 -0.005149
0.145925 -0.005028
0.146125 -0.004907
0.146325 -0.004787
0.146525 -0.004667
0.146725 -0.004548
0.146926 -0.004429
0.147126 -0.004310
0.147326 -0.004192
0.147526 -0.004074
0.147726 -0.003957
0.147926 -0.003840
0.148127 -0.003724
0.148327 -0.003608
0.148527 -0.003493
0.148727 -0.003378
0.148927 -0.003264
0.149128 -0.003151
0.149328 -0.003039
0.149528 -0.002927
0.149728 -0.002816
0.149928 -0.002706
0.150129 -0.002596
0.150329 -0.002487
0.150529 -0.002380
0.150729 -0.002273
0.150929 -0.002167
0.151129 -0.002061
0.151330 -0.001957
0.151530 -0.001854
0.151730 -0.001752
0.151930 -0.001650
0.152130 -0.001550
0.152331 -0.001451
0.152531 -0.001353
0.152731 -0.001256
0.152931 -0.001160
0.153131 -0.001066
0.153331 -0.000972
0.153532 -0.000880
0.153732 -0.000789
0.153932 -0.000700
0.154132 -0.000611
0.154332 -0.000524
0.154533 -0.000438
0.154733 -0.000354
0.154933 -0.000271
0.155133 -0.000190
0.155333 -0.000110
0.155534 -0.000031
0.155734 0.000046
0.155934 0.000121
0.156134 0.000195
0.156334 0.000268
0.156534 0.000339
0.156735 0.000408
0.156935 0.000475
0.157135 0.000541
0.157335 0.000605
0.157535 0.000668
0.157736 0.000729
0.157936 0.000787
0.158136 0.000845
0.158336 0.000900
0.158536 0.000953
0.158737 0.001005
0.158937 0.001054
0.159137 0.001102
0.159337 0.001148
0.159537 0.001192
0.159737 0.001233
0.159938 0.001273
NaN NaN
0.039954 0.013373
0.039951 0.013473
0.039949 0.013573
0.039947 0.013673
0.039945 0.013773
0.039943 0.013873
0.039941 0.013973
0.039940 0.014073
0.039938 0.014173
0.039936 0.014273
0.039935 0.014373
0.039933 0.014473
0.039932 0.014573
0.039931 0.014673
0.039929 0.014773
0.039928 0.014873
0.039927 0.014973
0.039926 0.015073
0.039925 0.015173
0.039924 0.015273
0.039923 0.015373
0.039923 0.015473
0.039922 0.015573
0.039921 0.015673
0.039921 0.015773
0.039920 0.015873
0.039920 0.015973
0.039919 0.016073
0.039919 0.016173
0.039919 0.016273
0.039918 0.016373
0.039918 0.016473
0.039918 0.016573
0.039918 0.016673
0.039918 0.016773
0.039918 0.016873
0.039918 0.016973
0.039918 0.017073
0.039919 0.017173
0.039919 0.017273
0.039919 0.017373
0.039920 0.017473
0.039920 0.017573
0.039921 0.017673
0.039921 0.017773
0.039922 0.017873
0.039922 0.017973
0.039923 0.018073
0.039924 0.018173
0.039924 0.018273
0.039925 0.018373
0.039926 0.018473
0.039927 0.018573
0.039928 0.018674
0.039929 0.018774
0.039929 0.018874
0.039930 0.018974
0.039932 0.019074
0.039933 0.019174
0.039934 0.019274
0.039935 0.019374
0.039936 0.019474
0.039937 0.019574
0.039939 0.019674
0.039940 0.019774
0.039941 0.019874
0.039942 0.019974
0.039944 0.020074
0.039945 0.020174
0.039947 0.020274
0.039948 0.020374
0.039949 0.020474
0.039951 0.020574
0.039952 0.020674
0.039954 0.020774
0.039956 0.020874
0.039957 0.020974
0.039959 0.021074
0.039960 0.021174
0.039962 0.021274
0.039964 0.021374
0.039965 0.021474
0.039967 0.021574
0.039969 0.021674
0.039970 0.021774
0.039972 0.021874
0.039974 0.021974
0.039976 0.022074
0.039977 0.022174
0.039979 0.022274
0.039981 0.022374
0.039983 0.022474
0.039984 0.022574
0.039986 0.022674
0.039988 0.022774
0.039990 0.022874
0.039992 0.022974
0.039994 0.023074
0.039995 0.023174
0.039997 0.023274
0.039999 0.023374
NaN NaN
0.039999 0.023374
0.040001 0.023474
0.040003 0.023574
0.040004 0.023674
0.040006 0.023774
0.040008 0.023874
0.040010 0.023974
0.040012 0.024074
0.040013 0.024174
0.040015 0.024274
0.040017 0.024374
0.040019 0.024474
0.040021 0.024574
0.040022 0.024674
0.040024 0.024774
0.040026 0.024874
0.040028 0.024974
0.040029 0.025074
0.040031 0.025174
0.040033 0.025274
0.040034 0.025374
0.040036 0.025474
0.040038 0.025574
0.040039 0.025674
0.040041 0.025774
0.040042 0.025874
0.040044 0.025974
0.040045 0.026074
0.040047 0.026174
0.040048 0.026274
0.040050 0.026374
0.040051 0.026474
0.040053 0.026574
0.040054 0.026674
0.040056 0.026774
0.040057 0.026874
0.040058 0.026974
0.040059 0.027074
0.040061 0.027174
0.040062 0.027274
0.040063 0.027374
0.040064 0.027474
0.040065 0.027574
0.040066 0.027674
0.040067 0.027774
0.040068 0.027874
0.040069 0.027974
0.040070 0.028074
0.040071 0.028173
0.040072 0.028273
0.040073 0.028373
0.040074 0.028473
0.040074 0.028573
0.040075 0.028673
0.040076 0.028773
0.040076 0.028873
0.040077 0.028973
0.040077 0.029073
0.040078 0.029173
0.040078 0.029273
0.040079 0.029373
0.040079 0.029473
0.040079 0.029573
0.040080 0.029673
0.040080 0.029773
0.040080 0.029873
0.040080 0.029973
0.040080 0.030073
0.040080 0.030173
0.040080 0.030273
0.040080 0.030373
0.040079 0.030473
0.040079 0.030573
0.040079 0.030673
0.040078 0.030773
0.040078 0.030873
0.040077 0.030973
0.040077 0.031073
0.040076 0.031173
0.040075 0.031273
0.040075 0.031373
0.040074 0.031473
0.040073 0.031573
0.040072 0.031673
0.040071 0.031773
0.040070 0.031873
0.040069 0.031973
0.040067 0.032073
0.040066 0.032173
0.040065 0.032273
0.040063 0.032373
0.040062 0.032473
0.040060 0.032573
0.040058 0.032673
0.040057 0.032773
0.040055 0.032873
0.040053 0.032973
0.040051 0.033073
0.040049 0.033173
0.040047 0.033273
0.040044 0.033373
NaN NaN
0.079883 0.003481
0.079895 0.003581
0.079907 0.003681
0.079918 0.003781
0.079929 0.003881
0.079940 0.003981
0.079951 0.004081
0.079961 0.004181
0.079971 0.004281
0.079980 0.004381
0.079989 0.004481
0.079998 0.004581
0.080007 0.004681
0.080015 0.004781
0.080023 0.004881
0.080031 0.004981
0.080038 0.005081
0.080046 0.005181
0.080052 0.005281
0.080059 0.005381
0.080065 0.005481
0.080072 0.005581
0.080077 0.005681
0.080083 0.005781
0.080088 0.005881
0.080093 0.005981
0.080098 0.006081
0.080103 0.006181
0.080107 0.006281
0.080111 0.006381
0.080115 0.006481
0.080119 0.006581
0.080122 0.006681
0.080125 0.006781
0.080128 0.006881
0.080131 0.006981
0.080133 0.007081
0.080136 0.007181
0.080138 0.007281
0.080140 0.007381
0.080141 0.007481
0.080143 0.007581
0.080144 0.007681
0.080145 0.007781
0.080146 0.007881
0.080147 0.007981
0.080148 0.008081
0.080148 0.008181
0.080148 0.008281
0.080148 0.008381
0.080148 0.008481
0.080148 0.008581
0.080147 0.008681
0.080147 0.008781
0.080146 0.008881
0.080145 0.008981
0.080144 0.009081
0.080142 0.009181
0.080141 0.009281
0.080140 0.009381
0.080138 0.009481
0.080136 0.009581
0.080134 0.009681
0.080132 0.009781
0.080130 0.009881
0.080128 0.009981
0.080125 0.010081
0.080123 0.010181
0.080120 0.010281
0.080117 0.010381
0.080115 0.010481
0.080112 0.010581
0.080109 0.010681
0.080105 0.010781
0.080102 0.010881
0.080099 0.010981
0.080095 0.011081
0.080092 0.011181
0.080088 0.011281
0.080085 0.011381
0.080081 0.011481
0.080077 0.011581
0.080074 0.011681
0.080070 0.011781
0.080066 0.011881
0.080062 0.011981
0.080058 0.012081
0.080054 0.012181
0.080050 0.012281
0.080045 0.012381
0.080041 0.012481
0.080037 0.012581
0.080033 0.012681
0.080028 0.012781
0.080024 0.012881
0.080020 0.012981
0.080015 0.013081
0.080011 0.013181
0.080007 0.013281
0.080002 0.013381
0.079998 0.013481
NaN NaN
0.079998 0.013481
0.079994 0.013581
0.079989 0.013681
0.079985 0.013781
0.079980 0.013881
0.079976 0.013981
0.079972 0.014081
0.079967 0.014181
0.079963 0.014281
0.079959 0.014381
0.079955 0.014481
0.079950 0.014581
0.079946 0.014681
0.079942 0.014781
0.079938 0.014881
0.079934 0.014981
0.079930 0.015081
0.079926 0.015181
0.079922 0.015281
0.079918 0.015381
0.079915 0.015481
0.079911 0.015581
0.079907 0.015681
0.079904 0.015781
0.079900 0.015881
0.079897 0.015981
0.079894 0.016081
0.079890 0.016181
0.079887 0.016281
0.079884 0.016381
0.079881 0.016481
0.079879 0.016581
0.079876 0.016681
0.079873 0.016781
0.079871 0.016881
0.079868 0.016981
0.079866 0.017081
0.079864 0.017181
0.079862 0.017281
0.079860 0.017381
0.079858 0.017481
0.079856 0.017581
0.079855 0.017681
0.079853 0.017781
0.079852 0.017881
0.079851 0.017981
0.079850 0.018081
0.079849 0.018181
0.079849 0.018281
0.079848 0.018381
0.079848 0.018481
0.079848 0.018581
0.079848 0.018681
0.079848 0.018781
0.079848 0.018881
0.079849 0.018981
0.079850 0.019081
0.079851 0.019181
0.079852 0.019281
0.079853 0.019381
0.079854 0.019481
0.079856 0.019581
0.079858 0.019681
0.079860 0.019781
0.079862 0.019881
0.079865 0.019981
0.079868 0.020081
0.079871 0.020181
0.079874 0.020281
0.079877 0.020381
0.079881 0.020481
0.079885 0.020581
0.079889 0.020681
0.079893 0.020781
0.079898 0.020881
0.079903 0.020981
0.079908 0.021081
0.079913 0.021181
0.079919 0.021281
0.079924 0.021381
0.079930 0.021481
0.079937 0.021581
0.079943 0.021681
0.079950 0.021781
0.079958 0.021881
0.079965 0.021981
0.079973 0.022081
0.079981 0.022181
0.079989 0.022281
0.079998 0.022381
0.080007 0.022481
0.080016 0.022581
0.080025 0.022681
0.080035 0.022781
0.080045 0.022881
0.080056 0.022981
0.080066 0.023081
0.080078 0.023181
0.080089 0.023281
0.080101 0.023381
0.080113 0.023481
NaN NaN
0.119900 -0.015314
0.119904 -0.015214
0.119907 -0.015114
0.119910 -0.015014
0.119913 -0.014914
0.119916 -0.014814
0.119919 -0.014714
0.119922 -0.014614
0.119925 -0.014514
0.119928 -0.014414
0.119931 -0.014314
0.119933 -0.014214
0.119936 -0.014114
0.119939 -0.014014
0.119941 -0.013914
0.119943 -0.013814
0.119946 -0.013715
0.119948 -0.013615
0.119950 -0.013515
0.119952 -0.013415
0.119955 -0.013315
0.119957 -0.013215
0.119959 -0.013115
0.119961 -0.013015
0.119962 -0.012915
0.119964 -0.012815
0.119966 -0.012715
0.119968 -0.012615
0.119969 -0.012515
0.119971 -0.012415
0.119973 -0.012315
0.119974 -0.012215
0.119975 -0.012115
0.119977 -0.012015
0.119978 -0.011915
0.119980 -0.011815
0.119981 -0.011715
0.119982 -0.011615
0.119983 -0.011515
0.119984 -0.011415
0.119985 -0.011315
0.119986 -0.011215
0.119987 -0.011115
0.119988 -0.011015
0.119989 -0.010915
0.119990 -0.010815
0.119991 -0.010715
0.119992 -0.010615
0.119993 -0.010515
0.119993 -0.010415
0.119994 -0.010315
0.119995 -0.010215
0.119995 -0.010115
0.119996 -0.010015
0.119996 -0.009915
0.119997 -0.009815
0.119997 -0.009715
0.119998 -0.009615
0.119998 -0.009515
0.119999 -0.009415
0.119999 -0.009315
0.119999 -0.009215
0.119999 -0.009115
0.120000 -0.009015
0.120000 -0.008915
0.120000 -0.008815
0.120000 -0.008715
0.120001 -0.008615
0.120001 -0.008515
0.120001 -0.008415
0.120001 -0.008315
0.120001 -0.008215
0.120001 -0.008115
0.120001 -0.008015
0.120001 -0.007915
0.120001 -0.007815
0.120001 -0.007715
0.120001 -0.007615
0.120001 -0.007515
0.120001 -0.007415
0.120001 -0.007315
0.120001 -0.007215
0.120000 -0.007115
0.120000 -0.007015
0.120000 -0.006915
0.120000 -0.006815
0.120000 -0.006715
0.120000 -0.006615
0.119999 -0.006515
0.119999 -0.006415
0.119999 -0.006315
0.119999 -0.006216
0.119999 -0.006116
0.119998 -0.006016
0.119998 -0.005916
0.119998 -0.005816
0.119998 -0.005716
0.119997 -0.005616
0.119997 -0.005516
0.119997 -0.005416
0.119997 -0.005316
NaN NaN
0.119997 -0.005316
0.119996 -0.005216
0.119996 -0.005116
0.119996 -0.005016
0.119996 -0.004916
0.119995 -0.004816
0.119995 -0.004716
0.119995 -0.004616
0.119995 -0.004516
0.119994 -0.004416
0.119994 -0.004315
0.119994 -0.004215
0.119994 -0.004115
0.119994 -0.004015
0.119993 -0.003915
0.119993 -0.003815
0.119993 -0.003715
0.119993 -0.003615
0.119993 -0.003515
0.119993 -0.003415
0.119993 -0.003315
0.119993 -0.003215
0.119992 -0.003115
0.119992 -0.003015
0.119992 -0.002915
0.119992 -0.002815
0.119992 -0.002715
0.119992 -0.002615
0.119992 -0.002515
0.119992 -0.002415
0.119992 -0.002315
0.119993 -0.002215
0.119993 -0.002115
0.119993 -0.002015
0.119993 -0.001915
0.119993 -0.001815
0.119993 -0.001715
0.119994 -0.001615
0.119994 -0.001515
0.119994 -0.001415
0.119994 -0.001315
0.119995 -0.001215
0.119995 -0.001115
0.119996 -0.001015
0.119996 -0.000915
0.119997 -0.000815
0.119997 -0.000715
0.119998 -0.000615
0.119998 -0.000515
0.119999 -0.000415
0.119999 -0.000315
0.120000 -0.000215
0.120001 -0.000115
0.120002 -0.000015
0.120002 0.000085
0.120003 0.000185
0.120004 0.000285
0.120005 0.000385
0.120006 0.000485
0.120007 0.000585
0.120008 0.000685
0.120009 0.000785
0.120010 0.000885
0.120011 0.000985
0.120013 0.001085
0.120014 0.001185
0.120015 0.001285
0.120017 0.001385
0.120018 0.001485
0.120019 0.001585
0.120021 0.001685
0.120022 0.001785
0.120024 0.001885
0.120026 0.001985
0.120027 0.002085
0.120029 0.002185
0.120031 0.002285
0.120033 0.002385
0.120035 0.002485
0.120037 0.002585
0.120039 0.002685
0.120041 0.002785
0.120043 0.002885
0.120046 0.002985
0.120048 0.003085
0.120050 0.003185
0.120053 0.003286
0.120055 0.003386
0.120058 0.003486
0.120060 0.003586
0.120063 0.003686
0.120066 0.003786
0.120068 0.003886
0.120071 0.003986
0.120074 0.004086
0.120077 0.004186
0.120080 0.004286
0.120083 0.004386
0.120087 0.004486
0.120090 0.004586
0.120093 0.004686
NaN NaN
0.159938 0.001273
0.159919 0.001373
0.159900 0.001473
0.159882 0.001573
0.159865 0.001673
0.159848 0.001773
0.159832 0.001873
0.159817 0.001973
0.159802 0.002072
0.159787 0.002172
0.159773 0.002272
0.159760 0.002372
0.159747 0.002472
0.159735 0.002572
0.159723 0.002672
0.159711 0.002772
0.159701 0.002872
0.159690 0.002972
0.159680 0.003072
0.159671 0.003172
0.159662 0.003272
0.159654 0.003372
0.159646 0.003472
0.159639 0.003572
0.159632 0.003671
0.159625 0.003771
0.159619 0.003871
0.159614 0.003971
0.159608 0.004071
0.159604 0.004171
0.159599 0.004271
0.159595 0.004371
0.159592 0.004471
0.159589 0.004571
0.159586 0.004671
0.159584 0.004771
0.159582 0.004871
0.159580 0.004971
0.159579 0.005071
0.159579 0.005171
0.159578 0.005270
0.159578 0.005370
0.159578 0.005470
0.159579 0.005570
0.159580 0.005670
0.159581 0.005770
0.159583 0.005870
0.159585 0.005970
0.159587 0.006070
0.159590 0.006170
0.159593 0.006270
0.159596 0.006370
0.159600 0.006470
0.159603 0.006570
0.159607 0.006670
0.159612 0.006770
0.159616 0.006869
0.159621 0.006969
0.159626 0.007069
0.159632 0.007169
0.159637 0.007269
0.159643 0.007369
0.159649 0.007469
0.159656 0.007569
0.159662 0.007669
0.159669 0.007769
0.159676 0.007869
0.159683 0.007969
0.159691 0.008069
0.159698 0.008169
0.159706 0.008269
0.159714 0.008369
0.159722 0.008468
0.159730 0.008568
0.159739 0.008668
0.159747 0.008768
0.159756 0.008868
0.159765 0.008968
0.159774 0.009068
0.159783 0.009168
0.159792 0.009268
0.159802 0.009368
0.159811 0.009468
0.159821 0.009568
0.159831 0.009668
0.159840 0.009768
0.159850 0.009868
0.159860 0.009968
0.159870 0.010067
0.159881 0.010167
0.159891 0.010267
0.159901 0.010367
0.159911 0.010467
0.159922 0.010567
0.159932 0.010667
0.159943 0.010767
0.159953 0.010867
0.159964 0.010967
0.159974 0.011067
0.159985 0.011167
0.159995 0.011267
NaN NaN
0.159995 0.011267
0.160006 0.011367
0.160016 0.011467
0.160027 0.011567
0.160037 0.011666
0.160048 0.011766
0.160058 0.011866
0.160069 0.011966
0.160079 0.012066
0.160089 0.012166
0.160100 0.012266
0.160110 0.012366
0.160120 0.012466
0.160130 0.012566
0.160140 0.012666
0.160150 0.012766
0.160160 0.012866
0.160169 0.012966
0.160179 0.013066
0.160189 0.013166
0.160198 0.013265
0.160207 0.013365
0.160216 0.013465
0.160225 0.013565
0.160234 0.013665
0.160243 0.013765
0.160252 0.013865
0.160260 0.013965
0.160268 0.014065
0.160277 0.014165
0.160284 0.014265
0.160292 0.014365
0.160300 0.014465
0.160307 0.014565
0.160314 0.014665
0.160321 0.014764
0.160328 0.014864
0.160335 0.014964
0.160341 0.015064
0.160347 0.015164
0.160353 0.015264
0.160359 0.015364
0.160364 0.015464
0.160369 0.015564
0.160374 0.015664
0.160379 0.015764
0.160383 0.015864
0.160387 0.015964
0.160391 0.016064
0.160394 0.016164
0.160398 0.016264
0.160401 0.016363
0.160403 0.016463
0.160406 0.016563
0.160407 0.016663
0.160409 0.016763
0.160411 0.016863
0.160412 0.016963
0.160412 0.017063
0.160412 0.017163
0.160412 0.017263
0.160412 0.017363
0.160411 0.017463
0.160410 0.017563
0.160409 0.017663
0.160407 0.017763
0.160405 0.017863
0.160402 0.017962
0.160399 0.018062
0.160395 0.018162
0.160391 0.018262
0.160387 0.018362
0.160382 0.018462
0.160377 0.018562
0.160372 0.018662
0.160366 0.018762
0.160359 0.018862
0.160352 0.018962
0.160345 0.019062
0.160337 0.019162
0.160329 0.019262
0.160320 0.019362
0.160310 0.019461
0.160301 0.019561
0.160290 0.019661
0.160280 0.019761
0.160268 0.019861
0.160257 0.019961
0.160244 0.020061
0.160231 0.020161
0.160218 0.020261
0.160204 0.020361
0.160190 0.020461
0.160175 0.020561
0.160159 0.020661
0.160143 0.020761
0.160126 0.020861
0.160109 0.020961
0.160091 0.021060
0.160073 0.021160
0.160054 0.021260
NaN NaN
0.000000 0.020000
0.000200 0.020001
0.000400 0.020004
0.000601 0.020009
0.000801 0.020017
0.001001 0.020026
0.001201 0.020037
0.001402 0.020051
0.001602 0.020066
0.001802 0.020083
0.002002 0.020102
0.002202 0.020123
0.002403 0.020146
0.002603 0.020171
0.002803 0.020197
0.003003 0.020225
0.003204 0.020256
0.003404 0.020287
0.003604 0.020321
0.003804 0.020356
0.004004 0.020393
0.004205 0.020432
0.004405 0.020472
0.004605 0.020514
0.004805 0.020558
0.005006 0.020603
0.005206 0.020650
0.005406 0.020698
0.005606 0.020748
0.005806 0.020799
0.006007 0.020851
0.006207 0.020906
0.006407 0.020961
0.006607 0.021018
0.006808 0.021076
0.007008 0.021136
0.007208 0.021197
0.007408 0.021259
0.007608 0.021323
0.007809 0.021388
0.008009 0.021454
0.008209 0.021521
0.008409 0.021590
0.008610 0.021660
0.008810 0.021731
0.009010 0.021803
0.009210 0.021876
0.009410 0.021950
0.009611 0.022025
0.009811 0.022102
0.010011 0.022179
0.010211 0.022257
0.010412 0.022337
0.010612 0.022417
0.010812 0.022498
0.011012 0.022580
0.011212 0.022663
0.011413 0.022747
0.011613 0.022832
0.011813 0.022917
0.012013 0.023004
0.012214 0.023091
0.012414 0.023179
0.012614 0.023267
0.012814 0.023357
0.013014 0.023447
0.013215 0.023537
0.013415 0.023629
0.013615 0.023721
0.013815 0.023813
0.014016 0.023906
0.014216 0.024000
0.014416 0.024094
0.014616 0.024189
0.014816 0.024284
0.015017 0.024380
0.015217 0.024476
0.015417 0.024572
0.015617 0.024669
0.015818 0.024766
0.016018 0.024864
0.016218 0.024962
0.016418 0.025060
0.016618 0.025159
0.016819 0.025257
0.017019 0.025356
0.017219 0.025456
0.017419 0.025555
0.017620 0.025655
0.017820 0.025755
0.018020 0.025855
0.018220 0.025955
0.018420 0.026055
0.018621 0.026155
0.018821 0.026255
0.019021 0.026355
0.019221 0.026455
0.019421 0.026556
0.019622 0.026656
0.019822 0.026756
0.020022 0.026856
NaN NaN
0.020022 0.026856
0.020222 0.026956
0.020423 0.027055
0.020623 0.027155
0.020823 0.027254
0.021023 0.027353
0.021223 0.027451
0.021424 0.027550
0.021624 0.027648
0.021824 0.027746
0.022024 0.027843
0.022225 0.027941
0.022425 0.028037
0.022625 0.028134
0.022825 0.028230
0.023025 0.028326
0.023226 0.028421
0.023426 0.028516
0.023626 0.028610
0.023826 0.028704
0.024027 0.028798
0.024227 0.028891
0.024427 0.028983
0.024627 0.029075
0.024827 0.029167
0.025028 0.029258
0.025228 0.029348
0.025428 0.029438
0.025628 0.029527
0.025829 0.029615
0.026029 0.029703
0.026229 0.029791
0.026429 0.029877
0.026629 0.029963
0.026830 0.030048
0.027030 0.030133
0.027230 0.030217
0.027430 0.030300
0.027631 0.030382
0.027831 0.030464
0.028031 0.030545
0.028231 0.030625
0.028431 0.030704
0.028632 0.030782
0.028832 0.030860
0.029032 0.030936
0.029232 0.031012
0.029433 0.031087
0.029633 0.031161
0.029833 0.031234
0.030033 0.031306
0.030233 0.031377
0.030434 0.031447
0.030634 0.031517
0.030834 0.031585
0.031034 0.031652
0.031235 0.031718
0.031435 0.031783
0.031635 0.031847
0.031835 0.031910
0.032035 0.031972
0.032236 0.032033
0.032436 0.032093
0.032636 0.032151
0.032836 0.032208
0.033037 0.032265
0.033237 0.032320
0.033437 0.032373
0.033637 0.032426
0.033837 0.032477
0.034038 0.032527
0.034238 0.032576
0.034438 0.032624
0.034638 0.032670
0.034839 0.032715
0.035039 0.032759
0.035239 0.032801
0.035439 0.032842
0.035639 0.032881
0.035840 0.032920
0.036040 0.032956
0.036240 0.032992
0.036440 0.033026
0.036641 0.033058
0.036841 0.033089
0.037041 0.033119
0.037241 0.033147
0.037441 0.033173
0.037642 0.033198
0.037842 0.033221
0.038042 0.033243
0.038242 0.033264
0.038443 0.033282
0.038643 0.033299
0.038843 0.033315
0.039043 0.033329
0.039243 0.033341
0.039444 0.033351
0.039644 0.033360
0.039844 0.033367
0.040044 0.033373
NaN NaN
0.040044 0.033373
0.040245 0.033377
0.040445 0.033380
0.040645 0.033382
0.040846 0.033383
0.041046 0.033383
0.041246 0.033381
0.041447 0.033379
0.041647 0.033376
0.041847 0.033372
0.042048 0.033366
0.042248 0.033360
0.042448 0.033353
0.042649 0.033344
0.042849 0.033335
0.043049 0.033325
0.043250 0.033314
0.043450 0.033302
0.043650 0.033289
0.043851 0.033275
0.044051 0.033260
0.044251 0.033244
0.044452 0.033227
0.044652 0.033209
0.044853 0.033190
0.045053 0.033171
0.045253 0.033150
0.045454 0.033129
0.045654 0.033106
0.045854 0.033083
0.046055 0.033059
0.046255 0.033034
0.046455 0.033008
0.046656 0.032982
0.046856 0.032954
0.047056 0.032926
0.047257 0.032896
0.047457 0.032866
0.047657 0.032835
0.047858 0.032804
0.048058 0.032771
0.048258 0.032738
0.048459 0.032704
0.048659 0.032669
0.048859 0.032633
0.049060 0.032597
0.049260 0.032559
0.049460 0.032521
0.049661 0.032482
0.049861 0.032443
0.050061 0.032403
0.050262 0.032362
0.050462 0.032320
0.050662 0.032277
0.050863 0.032234
0.051063 0.032190
0.051263 0.032145
0.051464 0.032100
0.051664 0.032054
0.051864 0.032007
0.052065 0.031960
0.052265 0.031911
0.052466 0.031863
0.052666 0.031813
0.052866 0.031763
0.053067 0.031712
0.053267 0.031661
0.053467 0.031609
0.053668 0.031556
0.053868 0.031503
0.054068 0.031449
0.054269 0.031394
0.054469 0.031339
0.054669 0.031283
0.054870 0.031227
0.055070 0.031170
0.055270 0.031112
0.055471 0.031054
0.055671 0.030995
0.055871 0.030936
0.056072 0.030876
0.056272 0.030816
0.056472 0.030755
0.056673 0.030694
0.056873 0.030632
0.057073 0.030569
0.057274 0.030506
0.057474 0.030443
0.057674 0.030378
0.057875 0.030314
0.058075 0.030249
0.058275 0.030183
0.058476 0.030117
0.058676 0.030051
0.058876 0.029984
0.059077 0.029917
0.059277 0.029849
0.059477 0.029780
0.059678 0.029712
0.059878 0.029643
0.060079 0.029573
NaN NaN
0.060079 0.029573
0.060279 0.029503
0.060479 0.029433
0.060680 0.029362
0.060880 0.029291
0.061080 0.029220
0.061281 0.029148
0.061481 0.029076
0.061681 0.029004
0.061882 0.028932
0.062082 0.028859
0.062282 0.028786
0.062483 0.028713
0.062683 0.028640
0.062883 0.028567
0.063084 0.028493
0.063284 0.028419
0.063484 0.028346
0.063685 0.028272
0.063885 0.028198
0.064085 0.028124
0.064286 0.028050
0.064486 0.027976
0.064686 0.027902
0.064887 0.027828
0.065087 0.027754
0.065287 0.027680
0.065488 0.027606
0.065688 0.027532
0.065888 0.027458
0.066089 0.027385
0.066289 0.027311
0.066489 0.027238
0.066690 0.027165
0.066890 0.027091
0.067090 0.027019
0.067291 0.026946
0.067491 0.026873
0.067691 0.026801
0.067892 0.026729
0.068092 0.026658
0.068293 0.026586
0.068493 0.026515
0.068693 0.026444
0.068894 0.026374
0.069094 0.026304
0.069294 0.026234
0.069495 0.026165
0.069695 0.026096
0.069895 0.026027
0.070096 0.025959
0.070296 0.025892
0.070496 0.025825
0.070697 0.025758
0.070897 0.025692
0.071097 0.025626
0.071298 0.025561
0.071498 0.025497
0.071698 0.025433
0.071899 0.025369
0.072099 0.025307
0.072299 0.025244
0.072500 0.025183
0.072700 0.025122
0.072900 0.025062
0.073101 0.025002
0.073301 0.024943
0.073501 0.024885
0.073702 0.024828
0.073902 0.024771
0.074102 0.024716
0.074303 0.024661
0.074503 0.024606
0.074703 0.024553
0.074904 0.024500
0.075104 0.024449
0.075304 0.024398
0.075505 0.024348
0.075705 0.024299
0.075905 0.024251
0.076106 0.024203
0.076306 0.024157
0.076507 0.024112
0.076707 0.024067
0.076907 0.024024
0.077108 0.023982
0.077308 0.023940
0.077508 0.023900
0.077709 0.023861
0.077909 0.023823
0.078109 0.023786
0.078310 0.023750
0.078510 0.023716
0.078710 0.023682
0.078911 0.023650
0.079111 0.023618
0.079311 0.023588
0.079512 0.023560
0.079712 0.023532
0.079912 0.023506
0.080113 0.023481
NaN NaN
0.080113 0.023481
0.080313 0.023455
0.080512 0.023427
0.080712 0.023397
0.080912 0.023364
0.081112 0.023329
0.081312 0.023291
0.081512 0.023252
0.081712 0.023210
0.081912 0.023165
0.082112 0.023119
0.082312 0.023071
0.082511 0.023020
0.082711 0.022967
0.082911 0.022912
0.083111 0.022855
0.083311 0.022796
0.083511 0.022735
0.083711 0.022672
0.083911 0.022608
0.084111 0.022541
0.084311 0.022472
0.084511 0.022401
0.084710 0.022329
0.084910 0.022255
0.085110 0.022178
0.085310 0.022101
0.085510 0.022021
0.085710 0.021940
0.085910 0.021857
0.086110 0.021772
0.086310 0.021686
0.086510 0.021598
0.086709 0.021508
0.086909 0.021417
0.087109 0.021325
0.087309 0.021231
0.087509 0.021135
0.087709 0.021038
0.087909 0.020940
0.088109 0.020840
0.088309 0.020739
0.088509 0.020636
0.088709 0.020532
0.088908 0.020427
0.089108 0.020321
0.089308 0.020213
0.089508 0.020105
0.089708 0.019995
0.089908 0.019883
0.090108 0.019771
0.090308 0.019658
0.090508 0.019543
0.090708 0.019428
0.090907 0.019311
0.091107 0.019194
0.091307 0.019075
0.091507 0.018956
0.091707 0.018836
0.091907 0.018715
0.092107 0.018592
0.092307 0.018470
0.092507 0.018346
0.092707 0.018221
0.092906 0.018096
0.093106 0.017970
0.093306 0.017844
0.093506 0.017716
0.093706 0.017588
0.093906 0.017460
0.094106 0.017330
0.094306 0.017201
0.094506 0.017070
0.094706 0.016940
0.094906 0.016808
0.095105 0.016677
0.095305 0.016544
0.095505 0.016412
0.095705 0.016279
0.095905 0.016146
0.096105 0.016012
0.096305 0.015878
0.096505 0.015744
0.096705 0.015609
0.096905 0.015475
0.097104 0.015340
0.097304 0.015205
0.097504 0.015070
0.097704 0.014934
0.097904 0.014799
0.098104 0.014664
0.098304 0.014528
0.098504 0.014393
0.098704 0.014257
0.098904 0.014122
0.099104 0.013987
0.099303 0.013851
0.099503 0.013716
0.099703 0.013581
0.099903 0.013447
0.100103 0.013312
NaN NaN
0.100103 0.013312
0.100303 0.013178
0.100503 0.013044
0.100703 0.012911
0.100903 0.012778
0.101103 0.012645
0.101302 0.012513
0.101502 0.012381
0.101702 0.012249
0.101902 0.012119
0.102102 0.011988
0.102302 0.011858
0.102502 0.011729
0.102702 0.011600
0.102902 0.011472
0.103102 0.011345
0.103301 0.011218
0.103501 0.011091
0.103701 0.010966
0.103901 0.010841
0.104101 0.010717
0.104301 0.010593
0.104501 0.010470
0.104701 0.010348
0.104901 0.010227
0.105101 0.010106
0.105301 0.009987
0.105500 0.009868
0.105700 0.009750
0.105900 0.009632
0.106100 0.009516
0.106300 0.009401
0.106500 0.009286
0.106700 0.009173
0.106900 0.009060
0.107100 0.008948
0.107300 0.008838
0.107499 0.008728
0.107699 0.008620
0.107899 0.008512
0.108099 0.008406
0.108299 0.008300
0.108499 0.008196
0.108699 0.008093
0.108899 0.007991
0.109099 0.007890
0.109299 0.007790
0.109498 0.007692
0.109698 0.007595
0.109898 0.007499
0.110098 0.007404
0.110298 0.007311
0.110498 0.007218
0.110698 0.007128
0.110898 0.007038
0.111098 0.006950
0.111298 0.006863
0.111497 0.006778
0.111697 0.006694
0.111897 0.006611
0.112097 0.006530
0.112297 0.006450
0.112497 0.006372
0.112697 0.006295
0.112897 0.006220
0.113097 0.006147
0.113297 0.006075
0.113497 0.006004
0.113696 0.005935
0.113896 0.005868
0.114096 0.005802
0.114296 0.005738
0.114496 0.005676
0.114696 0.005615
0.114896 0.005556
0.115096 0.005499
0.115296 0.005444
0.115496 0.005390
0.115695 0.005338
0.115895 0.005288
0.116095 0.005240
0.116295 0.005193
0.116495 0.005149
0.116695 0.005106
0.116895 0.005065
0.117095 0.005026
0.117295 0.004989
0.117495 0.004954
0.117694 0.004921
0.117894 0.004890
0.118094 0.004861
0.118294 0.004834
0.118494 0.004809
0.118694 0.004786
0.118894 0.004766
0.119094 0.004747
0.119294 0.004730
0.119494 0.004716
0.119694 0.004704
0.119893 0.004694
0.120093 0.004686
NaN NaN
0.120093 0.004686
0.120293 0.004680
0.120493 0.004676
0.120693 0.004674
0.120893 0.004674
0.121092 0.004675
0.121292 0.004679
0.121492 0.004684
0.121692 0.004691
0.121892 0.004700
0.122091 0.004711
0.122291 0.004723
0.122491 0.004738
0.122691 0.004754
0.122891 0.004771
0.123090 0.004791
0.123290 0.004812
0.123490 0.004835
0.123690 0.004860
0.123890 0.004886
0.124089 0.004914
0.124289 0.004943
0.124489 0.004974
0.124689 0.005007
0.124889 0.005042
0.125088 0.005078
0.125288 0.005115
0.125488 0.005154
0.125688 0.005195
0.125888 0.005237
0.126087 0.005281
0.126287 0.005326
0.126487 0.005373
0.126687 0.005421
0.126887 0.005471
0.127086 0.005522
0.127286 0.005574
0.127486 0.005628
0.127686 0.005684
0.127886 0.005741
0.128085 0.005799
0.128285 0.005858
0.128485 0.005919
0.128685 0.005982
0.128885 0.006045
0.129084 0.006110
0.129284 0.006176
0.129484 0.006244
0.129684 0.006313
0.129884 0.006383
0.130083 0.006454
0.130283 0.006527
0.130483 0.006601
0.130683 0.006676
0.130883 0.006752
0.131082 0.006830
0.131282 0.006908
0.131482 0.006988
0.131682 0.007069
0.131882 0.007151
0.132081 0.007235
0.132281 0.007319
0.132481 0.007404
0.132681 0.007491
0.132881 0.007578
0.133080 0.007667
0.133280 0.007757
0.133480 0.007848
0.133680 0.007939
0.133880 0.008032
0.134079 0.008126
0.134279 0.008221
0.134479 0.008316
0.134679 0.008413
0.134879 0.008510
0.135078 0.008609
0.135278 0.008708
0.135478 0.008809
0.135678 0.008910
0.135878 0.009012
0.136077 0.009115
0.136277 0.009219
0.136477 0.009323
0.136677 0.009429
0.136877 0.009535
0.137076 0.009642
0.137276 0.009750
0.137476 0.009859
0.137676 0.009968
0.137876 0.010078
0.138075 0.010189
0.138275 0.010300
0.138475 0.010413
0.138675 0.010525
0.138875 0.010639
0.139074 0.010753
0.139274 0.010868
0.139474 0.010984
0.139674 0.011100
0.139874 0.011217
0.140073 0.011334
NaN NaN
0.140073 0.011334
0.140273 0.011452
0.140473 0.011570
0.140673 0.011689
0.140873 0.011808
0.141073 0.011927
0.141272 0.012047
0.141472 0.012168
0.141672 0.012288
0.141872 0.012409
0.142072 0.012530
0.142271 0.012651
0.142471 0.012773
0.142671 0.012894
0.142871 0.013016
0.143071 0.013138
0.143270 0.013260
0.143470 0.013382
0.143670 0.013504
0.143870 0.013626
0.144070 0.013748
0.144269 0.013870
0.144469 0.013992
0.144669 0.014114
0.144869 0.014236
0.145069 0.014358
0.145268 0.014480
0.145468 0.014601
0.145668 0.014722
0.145868 0.014843
0.146068 0.014964
0.146267 0.015084
0.146467 0.015204
0.146667 0.015324
0.146867 0.015443
0.147067 0.015562
0.147266 0.015681
0.147466 0.015799
0.147666 0.015917
0.147866 0.016034
0.148066 0.016151
0.148265 0.016267
0.148465 0.016383
0.148665 0.016498
0.148865 0.016612
0.149065 0.016726
0.149264 0.016839
0.149464 0.016952
0.149664 0.017063
0.149864 0.017174
0.150064 0.017284
0.150263 0.017394
0.150463 0.017503
0.150663 0.017610
0.150863 0.017717
0.151063 0.017823
0.151262 0.017928
0.151462 0.018032
0.151662 0.018136
0.151862 0.018238
0.152062 0.018339
0.152261 0.018439
0.152461 0.018538
0.152661 0.018636
0.152861 0.018733
0.153061 0.018829
0.153260 0.018923
0.153460 0.019017
0.153660 0.019109
0.153860 0.019200
0.154060 0.019289
0.154259 0.019378
0.154459 0.019465
0.154659 0.019550
0.154859 0.019634
0.155059 0.019717
0.155258 0.019799
0.155458 0.019879
0.155658 0.019957
0.155858 0.020034
0.156058 0.020110
0.156257 0.020184
0.156457 0.020256
0.156657 0.020327
0.156857 0.020396
0.157057 0.020463
0.157256 0.020529
0.157456 0.020593
0.157656 0.020656
0.157856 0.020716
0.158056 0.020775
0.158255 0.020832
0.158455 0.020887
0.158655 0.020941
0.158855 0.020992
0.159055 0.021042
0.159254 0.021090
0.159454 0.021135
0.159654 0.021179
0.159854 0.021221
0.160054 0.021260


==> ni10vib.dat <==
NaN NaN
0.000000 1.000000
0.005038 1.000003
0.010076 1.000011
0.015114 1.000025
0.020152 1.000044
0.025190 1.000068
0.030227 1.000097
0.035265 1.000131
0.040303 1.000170
0.045341 1.000213
0.050379 1.000262
0.055417 1.000314
0.060455 1.000372
0.065493 1.000433
0.070531 1.000499
0.075569 1.000569
0.080606 1.000643
0.085644 1.000721
0.090682 1.000803
0.095720 1.000888
0.100758 1.000977
0.105796 1.001069
0.110834 1.001165
0.115872 1.001265
0.120910 1.001367
0.125948 1.001473
0.130985 1.001581
0.136023 1.001692
0.141061 1.001806
0.146099 1.001923
0.151137 1.002043
0.156175 1.002164
0.161213 1.002289
0.166251 1.002415
0.171289 1.002544
0.176327 1.002674
0.181364 1.002807
0.186402 1.002941
0.191440 1.003078
0.196478 1.003215
0.201516 1.003355
0.206554 1.003496
0.211592 1.003638
0.216630 1.003781
0.221668 1.003926
0.226706 1.004071
0.231743 1.004217
0.236781 1.004365
0.241819 1.004512
0.246857 1.004661
0.251895 1.004810
0.256933 1.004959
0.261971 1.005109
0.267009 1.005259
0.272047 1.005409
0.277085 1.005558
0.282122 1.005708
0.287160 1.005858
0.292198 1.006007
0.297236 1.006156
0.302274 1.006304
0.307312 1.006452
0.312350 1.006598
0.317388 1.006744
0.322426 1.006889
0.327464 1.007033
0.332501 1.007176
0.337539 1.007318
0.342577 1.007458
0.347615 1.007596
0.352653 1.007733
0.357691 1.007869
0.362729 1.008003
0.367767 1.008134
0.372805 1.008264
0.377843 1.008392
0.382880 1.008517
0.387918 1.008640
0.392956 1.008761
0.397994 1.008879
0.403032 1.008995
0.408070 1.009108
0.413108 1.009218
0.418146 1.009325
0.423184 1.009429
0.428222 1.009530
0.433259 1.009628
0.438297 1.009722
0.443335 1.009813
0.448373 1.009900
0.453411 1.009984
0.458449 1.010064
0.463487 1.010140
0.468525 1.010212
0.473563 1.010280
0.478601 1.010344
0.483638 1.010404
0.488676 1.010459
0.493714 1.010510
0.498752 1.010556
0.503790 1.010598
NaN NaN
0.503790 1.010598
0.508828 1.010634
0.513865 1.010666
0.518903 1.010693
0.523940 1.010715
0.528978 1.010732
0.534016 1.010743
0.539053 1.010749
0.544091 1.010750
0.549129 1.010746
0.554166 1.010736
0.559204 1.010720
0.564241 1.010699
0.569279 1.010671
0.574317 1.010638
0.579354 1.010599
0.584392 1.010554
0.589429 1.010503
0.594467 1.010446
0.599505 1.010382
0.604542 1.010312
0.609580 1.010236
0.614617 1.010153
0.619655 1.010064
0.624693 1.009967
0.629730 1.009864
0.634768 1.009755
0.639805 1.009638
0.644843 1.009514
0.649881 1.009383
0.654918 1.009245
0.659956 1.009100
0.664993 1.008947
0.670031 1.008787
0.675069 1.008619
0.680106 1.008444
0.685144 1.008261
0.690181 1.008070
0.695219 1.007872
0.700257 1.007665
0.705294 1.007451
0.710332 1.007228
0.715370 1.006997
0.720407 1.006758
0.725445 1.006511
0.730482 1.006255
0.735520 1.005990
0.740558 1.005718
0.745595 1.005436
0.750633 1.005145
0.755670 1.004846
0.760708 1.004538
0.765746 1.004221
0.770783 1.003895
0.775821 1.003559
0.780858 1.003214
0.785896 1.002860
0.790934 1.002497
0.795971 1.002124
0.801009 1.001741
0.806046 1.001349
0.811084 1.000947
0.816122 1.000535
0.821159 1.000113
0.826197 0.999682
0.831234 0.999240
0.836272 0.998788
0.841310 0.998326
0.846347 0.997853
0.851385 0.997370
0.856422 0.996876
0.861460 0.996372
0.866498 0.995857
0.871535 0.995332
0.876573 0.994795
0.881611 0.994248
0.886648 0.993690
0.891686 0.993121
0.896723 0.992540
0.901761 0.991948
0.906799 0.991345
0.911836 0.990730
0.916874 0.990104
0.921911 0.989467
0.926949 0.988818
0.931987 0.988157
0.937024 0.987484
0.942062 0.986799
0.947099 0.986102
0.952137 0.985393
0.957175 0.984672
0.962212 0.983939
0.967250 0.983194
0.972287 0.982436
0.977325 0.981665
0.982363 0.980882
0.987400 0.980086
0.992438 0.979278
0.997475 0.978457
1.002513 0.977623
1.007551 0.976775
NaN NaN
0.000000 1.000000
0.005060 0.994950
0.010130 0.989909
0.015209 0.984878
0.020297 0.979857
0.025395 0.974844
0.030502 0.969841
0.035617 0.964846
0.040741 0.959860
0.045873 0.954882
0.051014 0.949913
0.056163 0.944951
0.061319 0.939998
0.066483 0.935052
0.071655 0.930114
0.076834 0.925182
0.082020 0.920258
0.087213 0.915341
0.092413 0.910431
0.097619 0.905527
0.102832 0.900630
0.108051 0.895739
0.113276 0.890853
0.118506 0.885974
0.123743 0.881100
0.128985 0.876232
0.134232 0.871369
0.139484 0.866511
0.144741 0.861658
0.150003 0.856810
0.155269 0.851966
0.160540 0.847127
0.165815 0.842292
0.171094 0.837461
0.176377 0.832633
0.181663 0.827810
0.186953 0.822989
0.192246 0.818172
0.197542 0.813358
0.202841 0.808547
0.208143 0.803739
0.213447 0.798933
0.218753 0.794129
0.224062 0.789328
0.229373 0.784528
0.234685 0.779731
0.239999 0.774935
0.245315 0.770140
0.250631 0.765346
0.255949 0.760554
0.261267 0.755762
0.266587 0.750971
0.271906 0.746181
0.277226 0.741391
0.282546 0.736601
0.287866 0.731811
0.293186 0.727021
0.298505 0.722230
0.303824 0.717438
0.309142 0.712646
0.314459 0.707853
0.319775 0.703059
0.325089 0.698263
0.330402 0.693466
0.335713 0.688667
0.341023 0.683866
0.346330 0.679063
0.351635 0.674258
0.356937 0.669450
0.362237 0.664640
0.367534 0.659827
0.372828 0.655011
0.378119 0.650191
0.383406 0.645369
0.388690 0.640542
0.393970 0.635712
0.399246 0.630878
0.404518 0.626040
0.409786 0.621198
0.415049 0.616351
0.420307 0.611499
0.425561 0.606643
0.430810 0.601782
0.436053 0.596915
0.441291 0.592043
0.446524 0.587165
0.451750 0.582282
0.456971 0.577392
0.462185 0.572497
0.467394 0.567595
0.472595 0.562686
0.477790 0.557771
0.482978 0.552849
0.488159 0.547920
0.493333 0.542984
0.498500 0.538040
0.503658 0.533089
0.508809 0.528130
0.513952 0.523163
0.519087 0.518187
0.524214 0.513204
NaN NaN
0.524214 0.513204
0.529331 0.508212
0.534439 0.503212
0.539538 0.498203
0.544629 0.493186
0.549711 0.488160
0.554785 0.483125
0.559849 0.478081
0.564905 0.473028
0.569952 0.467967
0.574991 0.462897
0.580020 0.457818
0.585041 0.452731
0.590053 0.447634
0.595057 0.442529
0.600051 0.437416
0.605037 0.432293
0.610014 0.427162
0.614982 0.422021
0.619942 0.416872
0.624892 0.411715
0.629834 0.406548
0.634767 0.401373
0.639691 0.396188
0.644607 0.390995
0.649513 0.385793
0.654411 0.380583
0.659300 0.375363
0.664180 0.370135
0.669051 0.364897
0.673913 0.359651
0.678766 0.354396
0.683611 0.349133
0.688447 0.343860
0.693274 0.338578
0.698091 0.333288
0.702901 0.327989
0.707701 0.322680
0.712492 0.317363
0.717274 0.312037
0.722048 0.306702
0.726813 0.301359
0.731568 0.296006
0.736315 0.290644
0.741053 0.285274
0.745782 0.279894
0.750502 0.274506
0.755213 0.269109
0.759915 0.263702
0.764608 0.258287
0.769292 0.252863
0.773968 0.247430
0.778634 0.241988
0.783291 0.236537
0.787940 0.231077
0.792579 0.225608
0.797210 0.220130
0.801831 0.214643
0.806444 0.209147
0.811047 0.203642
0.815642 0.198128
0.820227 0.192605
0.824803 0.187073
0.829371 0.181532
0.833929 0.175982
0.838479 0.170423
0.843019 0.164855
0.847550 0.159278
0.852073 0.153692
0.856586 0.148097
0.861090 0.142493
0.865585 0.136880
0.870072 0.131258
0.874549 0.125626
0.879017 0.119986
0.883476 0.114336
0.887925 0.108678
0.892366 0.103010
0.896798 0.097333
0.901220 0.091648
0.905634 0.085953
0.910038 0.080249
0.914433 0.074535
0.918820 0.068813
0.923197 0.063082
0.927565 0.057341
0.931923 0.051592
0.936273 0.045833
0.940614 0.040065
0.944945 0.034288
0.949267 0.028502
0.953580 0.022707
0.957884 0.016902
0.962179 0.011089
0.966465 0.005266
0.970741 -0.000566
0.975008 -0.006407
0.979266 -0.012257
0.983515 -0.018117
0.987755 -0.023986
0.991985 -0.029864
NaN NaN
0.000000 0.000000
0.004940 0.004981
0.009840 0.010002
0.014700 0.015064
0.019521 0.020163
0.024304 0.025301
0.029049 0.030477
0.033759 0.035688
0.038433 0.040936
0.043072 0.046218
0.047676 0.051534
0.052248 0.056883
0.056787 0.062265
0.061295 0.067678
0.065772 0.073122
0.070219 0.078597
0.074636 0.084100
0.079026 0.089632
0.083387 0.095191
0.087722 0.100777
0.092031 0.106389
0.096315 0.112027
0.100574 0.117688
0.104810 0.123374
0.109023 0.129082
0.113214 0.134812
0.117383 0.140563
0.121533 0.146335
0.125663 0.152126
0.129774 0.157936
0.133867 0.163764
0.137943 0.169609
0.142003 0.175470
0.146047 0.181347
0.150076 0.187239
0.154091 0.193144
0.158094 0.199063
0.162084 0.204994
0.166062 0.210937
0.170030 0.216890
0.173987 0.222853
0.177936 0.228826
0.181876 0.234806
0.185809 0.240795
0.189735 0.246790
0.193655 0.252790
0.197570 0.258796
0.201481 0.264807
0.205388 0.270820
0.209293 0.276837
0.213196 0.282855
0.217097 0.288875
0.220999 0.294894
0.224900 0.300914
0.228803 0.306932
0.232709 0.312947
0.236617 0.318960
0.240529 0.324969
0.244445 0.330974
0.248367 0.336973
0.252295 0.342966
0.256230 0.348952
0.260172 0.354931
0.264123 0.360901
0.268084 0.366861
0.272055 0.372812
0.276036 0.378751
0.280029 0.384679
0.284035 0.390594
0.288055 0.396496
0.292088 0.402383
0.296137 0.408256
0.300201 0.414112
0.304282 0.419953
0.308380 0.425776
0.312496 0.431580
0.316631 0.437366
0.320787 0.443132
0.324962 0.448877
0.329159 0.454601
0.333379 0.460303
0.337621 0.465981
0.341887 0.471636
0.346178 0.477266
0.350494 0.482871
0.354837 0.488450
0.359206 0.494001
0.363603 0.499525
0.368029 0.505020
0.372484 0.510486
0.376970 0.515922
0.381487 0.521326
0.386035 0.526699
0.390616 0.532039
0.395231 0.537345
0.399879 0.542617
0.404563 0.547855
0.409283 0.553056
0.414039 0.558221
0.418833 0.563348
0.423665 0.568437
NaN NaN
0.423665 0.568437
0.428537 0.573487
0.433448 0.578498
0.438398 0.583470
0.443386 0.588404
0.448412 0.593301
0.453475 0.598161
0.458574 0.602984
0.463708 0.607771
0.468878 0.612524
0.474082 0.617242
0.479320 0.621926
0.484592 0.626577
0.489896 0.631195
0.495232 0.635781
0.500599 0.640336
0.505998 0.644860
0.511427 0.649353
0.516885 0.653817
0.522372 0.658252
0.527888 0.662658
0.533432 0.667037
0.539003 0.671388
0.544600 0.675713
0.550224 0.680012
0.555872 0.684285
0.561546 0.688534
0.567244 0.692758
0.572965 0.696959
0.578710 0.701137
0.584476 0.705293
0.590265 0.709426
0.596075 0.713539
0.601905 0.717631
0.607755 0.721703
0.613624 0.725756
0.619513 0.729790
0.625419 0.733806
0.631343 0.737804
0.637283 0.741786
0.643240 0.745751
0.649213 0.749701
0.655201 0.753635
0.661203 0.757555
0.667219 0.761461
0.673249 0.765354
0.679291 0.769234
0.685345 0.773102
0.691411 0.776959
0.697487 0.780805
0.703574 0.784640
0.709670 0.788466
0.715775 0.792283
0.721889 0.796092
0.728011 0.799892
0.734139 0.803686
0.740275 0.807473
0.746416 0.811254
0.752563 0.815029
0.758714 0.818800
0.764870 0.822567
0.771029 0.826330
0.777191 0.830090
0.783356 0.833847
0.789522 0.837603
0.795689 0.841358
0.801857 0.845113
0.808025 0.848867
0.814192 0.852622
0.820358 0.856379
0.826522 0.860137
0.832683 0.863898
0.838842 0.867662
0.844996 0.871429
0.851147 0.875201
0.857292 0.878978
0.863432 0.882760
0.869566 0.886549
0.875693 0.890344
0.881812 0.894147
0.887924 0.897957
0.894027 0.901777
0.900121 0.905605
0.906205 0.909443
0.912279 0.913292
0.918341 0.917151
0.924393 0.921022
0.930431 0.924905
0.936458 0.928802
0.942470 0.932711
0.948469 0.936635
0.954453 0.940573
0.960422 0.944526
0.966375 0.948496
0.972311 0.952481
0.978231 0.956484
0.984132 0.960505
0.990016 0.964543
0.995881 0.968601
1.001726 0.972678
1.007551 0.976775
NaN NaN
0.000000 0.000000
0.004960 0.000002
0.009920 0.000008
0.014879 0.000018
0.019839 0.000031
0.024799 0.000048
0.029759 0.000069
0.034718 0.000094
0.039678 0.000121
0.044638 0.000153
0.049598 0.000187
0.054557 0.000225
0.059517 0.000265
0.064477 0.000309
0.069437 0.000356
0.074397 0.000405
0.079356 0.000457
0.084316 0.000512
0.089276 0.000570
0.094236 0.000630
0.099195 0.000692
0.104155 0.000757
0.109115 0.000824
0.114075 0.000893
0.119035 0.000964
0.123994 0.001037
0.128954 0.001113
0.133914 0.001190
0.138874 0.001268
0.143833 0.001349
0.148793 0.001431
0.153753 0.001514
0.158713 0.001599
0.163672 0.001686
0.168632 0.001773
0.173592 0.001862
0.178552 0.001952
0.183512 0.002042
0.188471 0.002134
0.193431 0.002227
0.198391 0.002320
0.203351 0.002414
0.208310 0.002508
0.213270 0.002603
0.218230 0.002699
0.223190 0.002794
0.228149 0.002890
0.233109 0.002986
0.238069 0.003083
0.243029 0.003179
0.247989 0.003275
0.252948 0.003371
0.257908 0.003466
0.262868 0.003562
0.267828 0.003657
0.272787 0.003751
0.277747 0.003845
0.282707 0.003938
0.287667 0.004030
0.292627 0.004121
0.297586 0.004212
0.302546 0.004301
0.307506 0.004390
0.312466 0.004477
0.317425 0.004563
0.322385 0.004647
0.327345 0.004730
0.332305 0.004812
0.337264 0.004892
0.342224 0.004970
0.347184 0.005047
0.352144 0.005121
0.357104 0.005194
0.362063 0.005265
0.367023 0.005333
0.371983 0.005400
0.376943 0.005464
0.381902 0.005526
0.386862 0.005585
0.391822 0.005642
0.396782 0.005696
0.401741 0.005747
0.406701 0.005796
0.411661 0.005842
0.416621 0.005884
0.421581 0.005924
0.426540 0.005961
0.431500 0.005994
0.436460 0.006025
0.441420 0.006051
0.446379 0.006075
0.451339 0.006095
0.456299 0.006111
0.461259 0.006123
0.466218 0.006132
0.471178 0.006137
0.476138 0.006138
0.481098 0.006134
0.486058 0.006127
0.491017 0.006115
0.495977 0.006100
NaN NaN
0.495977 0.006100
0.500937 0.006080
0.505897 0.006055
0.510857 0.006026
0.515817 0.005992
0.520778 0.005954
0.525738 0.005912
0.530698 0.005864
0.535658 0.005812
0.540618 0.005755
0.545578 0.005692
0.550538 0.005625
0.555498 0.005553
0.560458 0.005475
0.565418 0.005392
0.570378 0.005304
0.575338 0.005210
0.580299 0.005111
0.585259 0.005006
0.590219 0.004896
0.595179 0.004780
0.600139 0.004658
0.605099 0.004530
0.610059 0.004396
0.615019 0.004256
0.619979 0.004110
0.624939 0.003958
0.629899 0.003799
0.634859 0.003634
0.639820 0.003463
0.644780 0.003285
0.649740 0.003101
0.654700 0.002910
0.659660 0.002712
0.664620 0.002507
0.669580 0.002296
0.674540 0.002078
0.679500 0.001852
0.684460 0.001620
0.689420 0.001380
0.694380 0.001133
0.699341 0.000878
0.704301 0.000617
0.709261 0.000347
0.714221 0.000071
0.719181 -0.000214
0.724141 -0.000506
0.729101 -0.000806
0.734061 -0.001114
0.739021 -0.001430
0.743981 -0.001754
0.748941 -0.002085
0.753901 -0.002426
0.758862 -0.002774
0.763822 -0.003131
0.768782 -0.003496
0.773742 -0.003869
0.778702 -0.004252
0.783662 -0.004642
0.788622 -0.005042
0.793582 -0.005450
0.798542 -0.005867
0.803502 -0.006293
0.808462 -0.006729
0.813422 -0.007173
0.818383 -0.007626
0.823343 -0.008089
0.828303 -0.008561
0.833263 -0.009042
0.838223 -0.009533
0.843183 -0.010033
0.848143 -0.010543
0.853103 -0.011063
0.858063 -0.011592
0.863023 -0.012132
0.867983 -0.012681
0.872943 -0.013240
0.877904 -0.013810
0.882864 -0.014389
0.887824 -0.014979
0.892784 -0.015579
0.897744 -0.016189
0.902704 -0.016810
0.907664 -0.017442
0.912624 -0.018084
0.917584 -0.018737
0.922544 -0.019400
0.927504 -0.020075
0.932464 -0.020760
0.937425 -0.021456
0.942385 -0.022164
0.947345 -0.022882
0.952305 -0.023612
0.957265 -0.024353
0.962225 -0.025106
0.967185 -0.025869
0.972145 -0.026645
0.977105 -0.027432
0.982065 -0.028231
0.987025 -0.029041
0.991985 -0.029864
NaN NaN
1.007551 0.976775
1.012573 0.975919
1.017596 0.975057
1.022618 0.974190
1.027641 0.973318
1.032663 0.972441
1.037686 0.971560
1.042708 0.970674
1.047730 0.969784
1.052753 0.968891
1.057775 0.967993
1.062798 0.967092
1.067820 0.966187
1.072843 0.965280
1.077865 0.964369
1.082888 0.963456
1.087910 0.962540
1.092933 0.961622
1.097955 0.960701
1.102978 0.959779
1.108000 0.958855
1.113023 0.957930
1.118045 0.957003
1.123068 0.956075
1.128090 0.955147
1.133113 0.954217
1.138135 0.953287
1.143158 0.952357
1.148180 0.951427
1.153202 0.950497
1.158225 0.949567
1.163247 0.948638
1.168270 0.947710
1.173292 0.946782
1.178315 0.945856
1.183337 0.944931
1.188360 0.944007
1.193382 0.943086
1.198405 0.942166
1.203427 0.941249
1.208450 0.940334
1.213472 0.939421
1.218495 0.938511
1.223517 0.937605
1.228540 0.936701
1.233562 0.935801
1.238585 0.934905
1.243607 0.934012
1.248630 0.933123
1.253652 0.932239
1.258674 0.931359
1.263697 0.930484
1.268719 0.929613
1.273742 0.928748
1.278764 0.927888
1.283787 0.927033
1.288809 0.926184
1.293832 0.925341
1.298854 0.924503
1.303877 0.923673
1.308899 0.922848
1.313922 0.922030
1.318944 0.921220
1.323967 0.920416
1.328989 0.919620
1.334012 0.918831
1.339034 0.918049
1.344057 0.917276
1.349079 0.916511
1.354102 0.915754
1.359124 0.915006
1.364147 0.914266
1.369169 0.913536
1.374191 0.912814
1.379214 0.912102
1.384236 0.911399
1.389259 0.910706
1.394281 0.910024
1.399304 0.909351
1.404326 0.908688
1.409349 0.908037
1.414371 0.907396
1.419394 0.906766
1.424416 0.906147
1.429439 0.905539
1.434461 0.904943
1.439484 0.904359
1.444506 0.903787
1.449529 0.903228
1.454551 0.902680
1.459574 0.902145
1.464596 0.901623
1.469619 0.901115
1.474641 0.900619
1.479663 0.900137
1.484686 0.899668
1.489708 0.899213
1.494731 0.898773
1.499753 0.898346
1.504776 0.897934
1.509798 0.897537
NaN NaN
1.509798 0.897537
1.514820 0.897155
1.519842 0.896788
1.524863 0.896436
1.529885 0.896100
1.534907 0.895780
1.539929 0.895474
1.544950 0.895184
1.549972 0.894909
1.554994 0.894650
1.560015 0.894406
1.565037 0.894177
1.570059 0.893963
1.575081 0.893765
1.580102 0.893581
1.585124 0.893413
1.590146 0.893261
1.595167 0.893123
1.600189 0.893001
1.605211 0.892894
1.610233 0.892802
1.615254 0.892725
1.620276 0.892663
1.625298 0.892617
1.630319 0.892585
1.635341 0.892569
1.640363 0.892567
1.645385 0.892581
1.650406 0.892610
1.655428 0.892654
1.660450 0.892713
1.665471 0.892787
1.670493 0.892876
1.675515 0.892980
1.680537 0.893099
1.685558 0.893233
1.690580 0.893382
1.695602 0.893546
1.700623 0.893725
1.705645 0.893919
1.710667 0.894128
1.715689 0.894352
1.720710 0.894590
1.725732 0.894844
1.730754 0.895112
1.735776 0.895395
1.740797 0.895693
1.745819 0.896006
1.750841 0.896334
1.755862 0.896676
1.760884 0.897034
1.765906 0.897406
1.770928 0.897793
1.775949 0.898195
1.780971 0.898611
1.785993 0.899042
1.791014 0.899488
1.796036 0.899949
1.801058 0.900424
1.806080 0.900914
1.811101 0.901419
1.816123 0.901938
1.821145 0.902472
1.826166 0.903021
1.831188 0.903585
1.836210 0.904163
1.841232 0.904755
1.846253 0.905362
1.851275 0.905984
1.856297 0.906620
1.861318 0.907271
1.866340 0.907937
1.871362 0.908617
1.876384 0.909311
1.881405 0.910020
1.886427 0.910744
1.891449 0.911482
1.896470 0.912234
1.901492 0.913001
1.906514 0.913783
1.911536 0.914579
1.916557 0.915389
1.921579 0.916214
1.926601 0.917053
1.931622 0.917906
1.936644 0.918774
1.941666 0.919657
1.946688 0.920553
1.951709 0.921464
1.956731 0.922389
1.961753 0.923329
1.966774 0.924283
1.971796 0.925251
1.976818 0.926234
1.981840 0.927231
1.986861 0.928242
1.991883 0.929267
1.996905 0.930307
2.001926 0.931360
2.006948 0.932428
2.011970 0.933510
NaN NaN
0.991985 -0.029864
0.997801 -0.025766
1.003678 -0.021730
1.009615 -0.017753
1.015610 -0.013835
1.021662 -0.009974
1.027770 -0.006169
1.033932 -0.002418
1.040147 0.001281
1.046414 0.004927
1.052730 0.008523
1.059096 0.012071
1.065510 0.015570
1.071969 0.019024
1.078474 0.022433
1.085022 0.025798
1.091612 0.029121
1.098243 0.032403
1.104913 0.035646
1.111622 0.038851
1.118367 0.042018
1.125148 0.045151
1.131963 0.048249
1.138810 0.051315
1.145689 0.054350
1.152598 0.057354
1.159535 0.060330
1.166500 0.063278
1.173490 0.066201
1.180506 0.069099
1.187544 0.071973
1.194604 0.074826
1.201685 0.077658
1.208785 0.080471
1.215903 0.083267
1.223038 0.086046
1.230187 0.088809
1.237351 0.091559
1.244526 0.094296
1.251713 0.097023
1.258910 0.099739
1.266115 0.102448
1.273327 0.105149
1.280544 0.107845
1.287766 0.110536
1.294991 0.113224
1.302218 0.115911
1.309444 0.118597
1.316670 0.121285
1.323893 0.123975
1.331113 0.126668
1.338327 0.129367
1.345535 0.132072
1.352735 0.134786
1.359926 0.137508
1.367106 0.140241
1.374274 0.142986
1.381429 0.145744
1.388570 0.148517
1.395694 0.151305
1.402802 0.154111
1.409890 0.156936
1.416959 0.159780
1.424006 0.162646
1.431030 0.165535
1.438031 0.168448
1.445006 0.171386
1.451954 0.174351
1.458874 0.177344
1.465765 0.180366
1.472625 0.183420
1.479452 0.186505
1.486247 0.189624
1.493006 0.192778
1.499729 0.195968
1.506414 0.199196
1.513061 0.202463
1.519667 0.205770
1.526232 0.209118
1.532754 0.212510
1.539231 0.215945
1.545663 0.219427
1.552047 0.222956
1.558383 0.226532
1.564670 0.230159
1.570905 0.233837
1.577088 0.237567
1.583217 0.241351
1.589291 0.245190
1.595309 0.249086
1.601269 0.253040
1.607169 0.257052
1.613009 0.261126
1.618787 0.265261
1.624502 0.269459
1.630152 0.273722
1.635736 0.278051
1.641253 0.282447
1.646701 0.286912
1.652079 0.291447
1.657386 0.296054
NaN NaN
1.657386 0.296054
1.662623 0.300737
1.667785 0.305495
1.672874 0.310327
1.677892 0.315230
1.682838 0.320204
1.687715 0.325247
1.692524 0.330359
1.697266 0.335538
1.701942 0.340782
1.706553 0.346091
1.711101 0.351463
1.715587 0.356898
1.720012 0.362393
1.724378 0.367948
1.728685 0.373561
1.732935 0.379232
1.737129 0.384958
1.741268 0.390739
1.745354 0.396574
1.749388 0.402461
1.753370 0.408398
1.757303 0.414386
1.761187 0.420422
1.765024 0.426505
1.768815 0.432635
1.772561 0.438809
1.776264 0.445027
1.779924 0.451287
1.783543 0.457589
1.787122 0.463930
1.790663 0.470310
1.794166 0.476727
1.797632 0.483181
1.801064 0.489669
1.804462 0.496192
1.807828 0.502747
1.811162 0.509333
1.814466 0.515949
1.817742 0.522594
1.820989 0.529267
1.824211 0.535966
1.827407 0.542690
1.830579 0.549438
1.833729 0.556209
1.836857 0.563001
1.839966 0.569813
1.843055 0.576644
1.846126 0.583493
1.849181 0.590359
1.852221 0.597239
1.855246 0.604134
1.858259 0.611042
1.861260 0.617961
1.864251 0.624890
1.867233 0.631829
1.870207 0.638775
1.873174 0.645729
1.876136 0.652687
1.879094 0.659650
1.882049 0.666615
1.885002 0.673583
1.887954 0.680551
1.890908 0.687518
1.893863 0.694483
1.896822 0.701445
1.899785 0.708402
1.902753 0.715354
1.905729 0.722299
1.908713 0.729235
1.911706 0.736163
1.914709 0.743079
1.917725 0.749984
1.920753 0.756876
1.923796 0.763753
1.926855 0.770615
1.929930 0.777461
1.933023 0.784288
1.936136 0.791096
1.939269 0.797883
1.942423 0.804649
1.945601 0.811392
1.948803 0.818111
1.952030 0.824804
1.955283 0.831470
1.958565 0.838109
1.961876 0.844719
1.965217 0.851298
1.968589 0.857846
1.971995 0.864361
1.975434 0.870842
1.978909 0.877288
1.982420 0.883697
1.985969 0.890069
1.989556 0.896402
1.993184 0.902694
1.996854 0.908945
2.000566 0.915153
2.004322 0.921318
2.008123 0.927437
2.011970 0.933510


==> ni35orig.dat <==
NaN NaN
0.000000 0.000000
0.000000 0.005003
0.000000 0.010006
0.000001 0.015009
0.000002 0.020012
0.000003 0.025015
0.000004 0.030018
0.000006 0.035021
0.000008 0.040024
0.000010 0.045027
0.000012 0.050030
0.000014 0.055033
0.000017 0.060036
0.000020 0.065039
0.000023 0.070042
0.000026 0.075044
0.000030 0.080047
0.000033 0.085050
0.000037 0.090053
0.000041 0.095056
0.000046 0.100059
0.000050 0.105062
0.000055 0.110065
0.000060 0.115068
0.000065 0.120071
0.000070 0.125074
0.000075 0.130077
0.000081 0.135080
0.000087 0.140083
0.000093 0.145086
0.000099 0.150089
0.000105 0.155092
0.000112 0.160095
0.000118 0.165098
0.000125 0.170101
0.000132 0.175104
0.000139 0.180107
0.000146 0.185110
0.000153 0.190113
0.000161 0.195116
0.000168 0.200119
0.000176 0.205122
0.000184 0.210125
0.000192 0.215128
0.000200 0.220131
0.000208 0.225133
0.000217 0.230136
0.000225 0.235139
0.000234 0.240142
0.000243 0.245145
0.000251 0.250148
0.000260 0.255151
0.000269 0.260154
0.000278 0.265157
0.000288 0.270160
0.000297 0.275163
0.000307 0.280166
0.000316 0.285169
0.000326 0.290172
0.000335 0.295175
0.000345 0.300178
0.000355 0.305181
0.000365 0.310184
0.000375 0.315187
0.000385 0.320190
0.000395 0.325193
0.000406 0.330196
0.000416 0.335199
0.000426 0.340202
0.000437 0.345205
0.000447 0.350208
0.000458 0.355211
0.000468 0.360214
0.000479 0.365217
0.000490 0.370219
0.000500 0.375222
0.000511 0.380225
0.000522 0.385228
0.000533 0.390231
0.000543 0.395234
0.000554 0.400237
0.000565 0.405240
0.000576 0.410243
0.000587 0.415246
0.000598 0.420249
0.000609 0.425252
0.000620 0.430255
0.000631 0.435258
0.000642 0.440261
0.000653 0.445264
0.000664 0.450267
0.000675 0.455270
0.000686 0.460273
0.000697 0.465276
0.000708 0.470279
0.000719 0.475282
0.000730 0.480285
0.000741 0.485288
0.000752 0.490291
0.000762 0.495294
0.000773 0.500297
NaN NaN
0.000773 0.500297
0.000784 0.505300
0.000795 0.510303
0.000806 0.515305
0.000816 0.520308
0.000827 0.525311
0.000838 0.530314
0.000848 0.535317
0.000859 0.540320
0.000869 0.545323
0.000880 0.550326
0.000890 0.555329
0.000900 0.560332
0.000910 0.565335
0.000921 0.570338
0.000931 0.575341
0.000941 0.580344
0.000951 0.585347
0.000960 0.590350
0.000970 0.595353
0.000980 0.600356
0.000990 0.605359
0.000999 0.610362
0.001008 0.615365
0.001018 0.620368
0.001027 0.625371
0.001036 0.630374
0.001045 0.635376
0.001054 0.640379
0.001063 0.645382
0.001072 0.650385
0.001080 0.655388
0.001089 0.660391
0.001097 0.665394
0.001105 0.670397
0.001113 0.675400
0.001121 0.680403
0.001129 0.685406
0.001137 0.690409
0.001145 0.695412
0.001152 0.700415
0.001159 0.705418
0.001167 0.710421
0.001174 0.715424
0.001180 0.720427
0.001187 0.725430
0.001194 0.730433
0.001200 0.735436
0.001206 0.740439
0.001212 0.745442
0.001218 0.750445
0.001224 0.755447
0.001230 0.760450
0.001235 0.765453
0.001240 0.770456
0.001245 0.775459
0.001250 0.780462
0.001255 0.785465
0.001259 0.790468
0.001264 0.795471
0.001268 0.800474
0.001272 0.805477
0.001275 0.810480
0.001279 0.815483
0.001282 0.820486
0.001285 0.825489
0.001288 0.830492
0.001291 0.835495
0.001293 0.840498
0.001296 0.845501
0.001298 0.850504
0.001299 0.855507
0.001301 0.860510
0.001302 0.865513
0.001303 0.870516
0.001304 0.875518
0.001305 0.880521
0.001305 0.885524
0.001306 0.890527
0.001305 0.895530
0.001305 0.900533
0.001305 0.905536
0.001304 0.910539
0.001303 0.915542
0.001301 0.920545
0.001300 0.925548
0.001298 0.930551
0.001296 0.935554
0.001293 0.940557
0.001291 0.945560
0.001288 0.950563
0.001284 0.955566
0.001281 0.960569
0.001277 0.965572
0.001273 0.970575
0.001269 0.975578
0.001264 0.980581
0.001259 0.985584
0.001254 0.990587
0.001248 0.995589
0.001242 1.000592
NaN NaN
0.000000 0.000000
0.005023 0.010031
0.010058 0.020057
0.015104 0.030077
0.020161 0.040091
0.025229 0.050100
0.030308 0.060103
0.035397 0.070101
0.040497 0.080094
0.045606 0.090082
0.050726 0.100065
0.055855 0.110044
0.060994 0.120017
0.066142 0.129986
0.071299 0.139950
0.076465 0.149910
0.081639 0.159866
0.086822 0.169817
0.092013 0.179765
0.097211 0.189708
0.102418 0.199648
0.107632 0.209584
0.112854 0.219516
0.118082 0.229444
0.123317 0.239369
0.128559 0.249291
0.133808 0.259210
0.139063 0.269125
0.144323 0.279038
0.149590 0.288947
0.154862 0.298854
0.160140 0.308758
0.165422 0.318660
0.170710 0.328559
0.176002 0.338455
0.181299 0.348350
0.186600 0.358242
0.191906 0.368132
0.197215 0.378021
0.202528 0.387907
0.207844 0.397792
0.213163 0.407675
0.218486 0.417556
0.223811 0.427436
0.229139 0.437315
0.234470 0.447193
0.239802 0.457070
0.245136 0.466945
0.250473 0.476820
0.255810 0.486694
0.261149 0.496567
0.266489 0.506440
0.271830 0.516313
0.277172 0.526185
0.282514 0.536056
0.287856 0.545928
0.293199 0.555800
0.298541 0.565672
0.303882 0.575544
0.309223 0.585416
0.314564 0.595289
0.319903 0.605162
0.325241 0.615036
0.330577 0.624910
0.335912 0.634786
0.341245 0.644662
0.346576 0.654540
0.351904 0.664418
0.357230 0.674298
0.362553 0.684179
0.367873 0.694062
0.373190 0.703947
0.378504 0.713833
0.383814 0.723721
0.389120 0.733610
0.394422 0.743502
0.399719 0.753396
0.405013 0.763292
0.410301 0.773191
0.415585 0.783092
0.420863 0.792995
0.426137 0.802902
0.431404 0.812811
0.436666 0.822723
0.441922 0.832638
0.447172 0.842555
0.452415 0.852477
0.457652 0.862401
0.462882 0.872329
0.468105 0.882260
0.473320 0.892196
0.478528 0.902134
0.483729 0.912077
0.488921 0.922024
0.494105 0.931974
0.499281 0.941929
0.504449 0.951888
0.509608 0.961852
0.514757 0.971820
0.519898 0.981792
0.525029 0.991770
NaN NaN
0.525029 0.991770
0.530150 1.001751
0.535260 1.011739
0.540359 1.021731
0.545448 1.031729
0.550527 1.041732
0.555596 1.051740
0.560655 1.061753
0.565705 1.071770
0.570745 1.081792
0.575776 1.091819
0.580799 1.101850
0.585813 1.111885
0.590818 1.121925
0.595815 1.131969
0.600804 1.142016
0.605785 1.152068
0.610759 1.162124
0.615725 1.172183
0.620684 1.182246
0.625636 1.192312
0.630581 1.202382
0.635519 1.212455
0.640451 1.222531
0.645377 1.232610
0.650297 1.242692
0.655212 1.252778
0.660121 1.262866
0.665024 1.272956
0.669922 1.283049
0.674816 1.293145
0.679705 1.303243
0.684589 1.313343
0.689469 1.323445
0.694345 1.333550
0.699217 1.343656
0.704085 1.353764
0.708950 1.363874
0.713812 1.373985
0.718670 1.384098
0.723526 1.394212
0.728380 1.404328
0.733231 1.414445
0.738079 1.424563
0.742926 1.434682
0.747771 1.444802
0.752614 1.454922
0.757456 1.465043
0.762297 1.475165
0.767137 1.485287
0.771977 1.495410
0.776815 1.505533
0.781654 1.515656
0.786492 1.525779
0.791331 1.535902
0.796170 1.546025
0.801009 1.556148
0.805849 1.566270
0.810690 1.576392
0.815532 1.586513
0.820376 1.596633
0.825221 1.606753
0.830068 1.616872
0.834917 1.626990
0.839768 1.637106
0.844622 1.647222
0.849478 1.657336
0.854337 1.667449
0.859200 1.677560
0.864065 1.687669
0.868934 1.697777
0.873806 1.707883
0.878683 1.717987
0.883563 1.728089
0.888448 1.738189
0.893338 1.748287
0.898232 1.758382
0.903131 1.768475
0.908035 1.778565
0.912944 1.788653
0.917859 1.798737
0.922780 1.808819
0.927707 1.818898
0.932640 1.828974
0.937579 1.839047
0.942525 1.849116
0.947478 1.859182
0.952438 1.869244
0.957405 1.879303
0.962380 1.889358
0.967362 1.899409
0.972352 1.909456
0.977350 1.919499
0.982357 1.929539
0.987372 1.939573
0.992395 1.949604
0.997428 1.959630
1.002469 1.969651
1.007520 1.979668
1.012581 1.989680
1.017651 1.999687
NaN NaN
0.997591 0.000152
0.992607 0.010194
0.987611 0.020231
0.982604 0.030263
0.977586 0.040289
0.972558 0.050310
0.967519 0.060325
0.962471 0.070336
0.957412 0.080342
0.952343 0.090343
0.947266 0.100339
0.942178 0.110330
0.937082 0.120317
0.931977 0.130299
0.926863 0.140277
0.921740 0.150251
0.916609 0.160220
0.911470 0.170186
0.906323 0.180147
0.901169 0.190105
0.896006 0.200059
0.890837 0.210009
0.885661 0.219956
0.880477 0.229899
0.875287 0.239839
0.870090 0.249776
0.864888 0.259709
0.859679 0.269640
0.854464 0.279568
0.849243 0.289492
0.844017 0.299414
0.838786 0.309334
0.833550 0.319250
0.828308 0.329165
0.823062 0.339077
0.817812 0.348987
0.812558 0.358894
0.807299 0.368800
0.802036 0.378704
0.796770 0.388606
0.791501 0.398506
0.786228 0.408404
0.780952 0.418301
0.775673 0.428197
0.770392 0.438091
0.765108 0.447985
0.759822 0.457877
0.754534 0.467767
0.749244 0.477658
0.743953 0.487547
0.738660 0.497435
0.733366 0.507323
0.728070 0.517211
0.722774 0.527098
0.717478 0.536984
0.712181 0.546871
0.706884 0.556757
0.701587 0.566644
0.696290 0.576530
0.690993 0.586417
0.685697 0.596304
0.680402 0.606192
0.675108 0.616079
0.669815 0.625968
0.664524 0.635857
0.659234 0.645747
0.653946 0.655638
0.648660 0.665530
0.643376 0.675424
0.638095 0.685318
0.632817 0.695214
0.627541 0.705111
0.622268 0.715009
0.616999 0.724910
0.611732 0.734812
0.606470 0.744715
0.601212 0.754621
0.595957 0.764529
0.590707 0.774439
0.585461 0.784351
0.580220 0.794265
0.574984 0.804182
0.569753 0.814102
0.564527 0.824024
0.559307 0.833949
0.554092 0.843876
0.548883 0.853807
0.543681 0.863741
0.538484 0.873677
0.533294 0.883617
0.528111 0.893561
0.522935 0.903508
0.517766 0.913458
0.512604 0.923412
0.507450 0.933370
0.502303 0.943332
0.497164 0.953297
0.492034 0.963267
0.486911 0.973241
0.481798 0.983219
0.476693 0.993201
NaN NaN
0.476693 0.993201
0.471597 1.003188
0.466512 1.013180
0.461436 1.023176
0.456369 1.033177
0.451312 1.043183
0.446263 1.053193
0.441224 1.063208
0.436193 1.073227
0.431171 1.083250
0.426157 1.093277
0.421151 1.103308
0.416153 1.113344
0.411163 1.123383
0.406180 1.133426
0.401205 1.143473
0.396236 1.153523
0.391275 1.163577
0.386321 1.173634
0.381373 1.183695
0.376432 1.193759
0.371497 1.203825
0.366569 1.213895
0.361646 1.223968
0.356728 1.234044
0.351817 1.244123
0.346910 1.254204
0.342009 1.264288
0.337113 1.274374
0.332221 1.284462
0.327334 1.294553
0.322452 1.304646
0.317574 1.314742
0.312700 1.324839
0.307829 1.334938
0.302963 1.345039
0.298100 1.355142
0.293240 1.365247
0.288383 1.375353
0.283529 1.385460
0.278678 1.395569
0.273830 1.405679
0.268984 1.415790
0.264140 1.425903
0.259298 1.436016
0.254458 1.446130
0.249619 1.456246
0.244782 1.466361
0.239947 1.476478
0.235112 1.486595
0.230278 1.496713
0.225445 1.506830
0.220613 1.516949
0.215781 1.527067
0.210949 1.537185
0.206117 1.547304
0.201284 1.557422
0.196452 1.567540
0.191619 1.577658
0.186785 1.587775
0.181950 1.597892
0.177114 1.608008
0.172276 1.618124
0.167438 1.628239
0.162597 1.638353
0.157755 1.648466
0.152910 1.658578
0.148063 1.668689
0.143214 1.678799
0.138362 1.688908
0.133508 1.699015
0.128650 1.709120
0.123790 1.719224
0.118925 1.729327
0.114058 1.739427
0.109186 1.749526
0.104311 1.759623
0.099432 1.769717
0.094548 1.779810
0.089660 1.789900
0.084767 1.799988
0.079870 1.810074
0.074967 1.820157
0.070059 1.830237
0.065146 1.840315
0.060227 1.850390
0.055303 1.860462
0.050372 1.870531
0.045435 1.880597
0.040492 1.890660
0.035543 1.900720
0.030587 1.910776
0.025624 1.920829
0.020654 1.930878
0.015676 1.940924
0.010692 1.950966
0.005699 1.961004
0.000699 1.971038
-0.004309 1.981069
-0.009325 1.991095
-0.014350 2.001117
NaN NaN
0.997591 0.000152
0.997609 0.005151
0.997626 0.010150
0.997644 0.015149
0.997661 0.020149
0.997679 0.025148
0.997696 0.030147
0.997714 0.035146
0.997731 0.040146
0.997749 0.045145
0.997766 0.050144
0.997783 0.055143
0.997801 0.060143
0.997818 0.065142
0.997836 0.070141
0.997853 0.075140
0.997871 0.080139
0.997888 0.085139
0.997906 0.090138
0.997923 0.095137
0.997941 0.100136
0.997958 0.105136
0.997976 0.110135
0.997993 0.115134
0.998011 0.120133
0.998028 0.125133
0.998045 0.130132
0.998063 0.135131
0.998080 0.140130
0.998097 0.145130
0.998115 0.150129
0.998132 0.155128
0.998149 0.160127
0.998167 0.165127
0.998184 0.170126
0.998201 0.175125
0.998218 0.180124
0.998236 0.185124
0.998253 0.190123
0.998270 0.195122
0.998287 0.200121
0.998304 0.205121
0.998321 0.210120
0.998338 0.215119
0.998355 0.220118
0.998372 0.225118
0.998389 0.230117
0.998406 0.235116
0.998423 0.240115
0.998440 0.245115
0.998457 0.250114
0.998473 0.255113
0.998490 0.260112
0.998507 0.265111
0.998523 0.270111
0.998540 0.275110
0.998557 0.280109
0.998573 0.285108
0.998590 0.290108
0.998606 0.295107
0.998622 0.300106
0.998639 0.305105
0.998655 0.310105
0.998671 0.315104
0.998687 0.320103
0.998704 0.325102
0.998720 0.330102
0.998736 0.335101
0.998752 0.340100
0.998768 0.345099
0.998783 0.350099
0.998799 0.355098
0.998815 0.360097
0.998831 0.365096
0.998846 0.370096
0.998862 0.375095
0.998878 0.380094
0.998893 0.385093
0.998908 0.390093
0.998924 0.395092
0.998939 0.400091
0.998954 0.405090
0.998969 0.410090
0.998984 0.415089
0.998999 0.420088
0.999014 0.425087
0.999029 0.430086
0.999044 0.435086
0.999059 0.440085
0.999073 0.445084
0.999088 0.450083
0.999102 0.455083
0.999117 0.460082
0.999131 0.465081
0.999145 0.470080
0.999160 0.475080
0.999174 0.480079
0.999188 0.485078
0.999202 0.490077
0.999215 0.495077
0.999229 0.500076
NaN NaN
0.999229 0.500076
0.999243 0.505075
0.999256 0.510074
0.999270 0.515074
0.999283 0.520073
0.999297 0.525072
0.999310 0.530071
0.999323 0.535071
0.999336 0.540070
0.999349 0.545069
0.999362 0.550068
0.999375 0.555068
0.999387 0.560067
0.999400 0.565066
0.999412 0.570065
0.999425 0.575065
0.999437 0.580064
0.999449 0.585063
0.999461 0.590062
0.999473 0.595061
0.999485 0.600061
0.999497 0.605060
0.999508 0.610059
0.999520 0.615058
0.999531 0.620058
0.999542 0.625057
0.999554 0.630056
0.999565 0.635055
0.999576 0.640055
0.999587 0.645054
0.999597 0.650053
0.999608 0.655052
0.999618 0.660052
0.999629 0.665051
0.999639 0.670050
0.999649 0.675049
0.999659 0.680049
0.999669 0.685048
0.999679 0.690047
0.999688 0.695046
0.999698 0.700046
0.999707 0.705045
0.999717 0.710044
0.999726 0.715043
0.999735 0.720043
0.999744 0.725042
0.999752 0.730041
0.999761 0.735040
0.999769 0.740039
0.999778 0.745039
0.999786 0.750038
0.999794 0.755037
0.999802 0.760036
0.999810 0.765036
0.999817 0.770035
0.999825 0.775034
0.999832 0.780033
0.999840 0.785033
0.999847 0.790032
0.999854 0.795031
0.999860 0.800030
0.999867 0.805030
0.999873 0.810029
0.999880 0.815028
0.999886 0.820027
0.999892 0.825027
0.999898 0.830026
0.999904 0.835025
0.999909 0.840024
0.999915 0.845024
0.999920 0.850023
0.999925 0.855022
0.999930 0.860021
0.999935 0.865020
0.999939 0.870020
0.999944 0.875019
0.999948 0.880018
0.999952 0.885017
0.999956 0.890017
0.999960 0.895016
0.999964 0.900015
0.999967 0.905014
0.999971 0.910014
0.999974 0.915013
0.999977 0.920012
0.999979 0.925011
0.999982 0.930011
0.999984 0.935010
0.999987 0.940009
0.999989 0.945008
0.999991 0.950008
0.999993 0.955007
0.999994 0.960006
0.999995 0.965005
0.999997 0.970005
0.999998 0.975004
0.999999 0.980003
0.999999 0.985002
1.000000 0.990002
1.000000 0.995001
1.000000 1.000000
NaN NaN
0.001242 1.000592
0.001235 1.005595
0.001226 1.010598
0.001214 1.015600
0.001201 1.020603
0.001186 1.025606
0.001168 1.030608
0.001148 1.035611
0.001127 1.040613
0.001103 1.045616
0.001077 1.050619
0.001050 1.055621
0.001020 1.060624
0.000989 1.065627
0.000956 1.070629
0.000921 1.075632
0.000884 1.080635
0.000845 1.085637
0.000805 1.090640
0.000762 1.095642
0.000718 1.100645
0.000672 1.105648
0.000625 1.110650
0.000576 1.115653
0.000525 1.120656
0.000472 1.125658
0.000418 1.130661
0.000362 1.135664
0.000305 1.140666
0.000246 1.145669
0.000186 1.150671
0.000124 1.155674
0.000061 1.160677
-0.000004 1.165679
-0.000070 1.170682
-0.000138 1.175685
-0.000207 1.180687
-0.000278 1.185690
-0.000350 1.190692
-0.000423 1.195695
-0.000497 1.200698
-0.000573 1.205700
-0.000650 1.210703
-0.000728 1.215706
-0.000808 1.220708
-0.000889 1.225711
-0.000971 1.230714
-0.001054 1.235716
-0.001138 1.240719
-0.001223 1.245721
-0.001310 1.250724
-0.001397 1.255727
-0.001486 1.260729
-0.001576 1.265732
-0.001666 1.270735
-0.001758 1.275737
-0.001851 1.280740
-0.001944 1.285743
-0.002039 1.290745
-0.002134 1.295748
-0.002230 1.300750
-0.002327 1.305753
-0.002425 1.310756
-0.002524 1.315758
-0.002624 1.320761
-0.002724 1.325764
-0.002825 1.330766
-0.002927 1.335769
-0.003029 1.340771
-0.003133 1.345774
-0.003236 1.350777
-0.003341 1.355779
-0.003446 1.360782
-0.003552 1.365785
-0.003658 1.370787
-0.003765 1.375790
-0.003872 1.380793
-0.003980 1.385795
-0.004089 1.390798
-0.004197 1.395800
-0.004307 1.400803
-0.004417 1.405806
-0.004527 1.410808
-0.004637 1.415811
-0.004748 1.420814
-0.004859 1.425816
-0.004971 1.430819
-0.005083 1.435821
-0.005195 1.440824
-0.005307 1.445827
-0.005420 1.450829
-0.005532 1.455832
-0.005645 1.460835
-0.005758 1.465837
-0.005872 1.470840
-0.005985 1.475843
-0.006099 1.480845
-0.006212 1.485848
-0.006326 1.490850
-0.006439 1.495853
-0.006553 1.500856
NaN NaN
-0.006553 1.500856
-0.006667 1.505858
-0.006780 1.510861
-0.006894 1.515864
-0.007007 1.520866
-0.007121 1.525869
-0.007234 1.530871
-0.007347 1.535874
-0.007460 1.540877
-0.007573 1.545879
-0.007685 1.550882
-0.007798 1.555884
-0.007910 1.560887
-0.008021 1.565890
-0.008133 1.570892
-0.008244 1.575895
-0.008355 1.580897
-0.008465 1.585900
-0.008576 1.590903
-0.008685 1.595905
-0.008795 1.600908
-0.008904 1.605911
-0.009012 1.610913
-0.009120 1.615916
-0.009227 1.620918
-0.009334 1.625921
-0.009441 1.630924
-0.009546 1.635926
-0.009652 1.640929
-0.009756 1.645931
-0.009860 1.650934
-0.009964 1.655937
-0.010066 1.660939
-0.010168 1.665942
-0.010270 1.670944
-0.010370 1.675947
-0.010470 1.680950
-0.010569 1.685952
-0.010668 1.690955
-0.010765 1.695958
-0.010862 1.700960
-0.010957 1.705963
-0.011052 1.710965
-0.011146 1.715968
-0.011239 1.720971
-0.011332 1.725973
-0.011423 1.730976
-0.011513 1.735978
-0.011602 1.740981
-0.011690 1.745984
-0.011778 1.750986
-0.011864 1.755989
-0.011949 1.760991
-0.012033 1.765994
-0.012116 1.770997
-0.012197 1.775999
-0.012278 1.781002
-0.012357 1.786005
-0.012435 1.791007
-0.012512 1.796010
-0.012588 1.801012
-0.012662 1.806015
-0.012735 1.811018
-0.012807 1.816020
-0.012877 1.821023
-0.012946 1.826025
-0.013014 1.831028
-0.013080 1.836031
-0.013145 1.841033
-0.013209 1.846036
-0.013271 1.851038
-0.013331 1.856041
-0.013390 1.861044
-0.013448 1.866046
-0.013504 1.871049
-0.013558 1.876052
-0.013611 1.881054
-0.013662 1.886057
-0.013712 1.891059
-0.013760 1.896062
-0.013806 1.901065
-0.013850 1.906067
-0.013893 1.911070
-0.013935 1.916072
-0.013974 1.921075
-0.014012 1.926078
-0.014047 1.931080
-0.014081 1.936083
-0.014114 1.941085
-0.014144 1.946088
-0.014173 1.951091
-0.014199 1.956093
-0.014224 1.961096
-0.014247 1.966099
-0.014267 1.971101
-0.014286 1.976104
-0.014303 1.981106
-0.014318 1.986109
-0.014331 1.991112
-0.014341 1.996114
-0.014350 2.001117
NaN NaN
0.001242 1.000592
0.006214 1.010551
0.011198 1.020502
0.016194 1.030448
0.021202 1.040388
0.026221 1.050323
0.031252 1.060251
0.036294 1.070174
0.041346 1.080092
0.046410 1.090005
0.051483 1.099912
0.056567 1.109814
0.061660 1.119711
0.066763 1.129604
0.071876 1.139491
0.076997 1.149375
0.082128 1.159253
0.087267 1.169128
0.092415 1.178998
0.097570 1.188864
0.102734 1.198726
0.107906 1.208584
0.113084 1.218439
0.118271 1.228290
0.123464 1.238137
0.128663 1.247981
0.133870 1.257822
0.139082 1.267660
0.144301 1.277495
0.149525 1.287326
0.154755 1.297155
0.159990 1.306982
0.165230 1.316806
0.170475 1.326627
0.175725 1.336446
0.180979 1.346263
0.186237 1.356078
0.191499 1.365891
0.196764 1.375703
0.202033 1.385512
0.207305 1.395320
0.212579 1.405127
0.217857 1.414932
0.223137 1.424736
0.228419 1.434539
0.233703 1.444341
0.238988 1.454142
0.244275 1.463943
0.249564 1.473743
0.254853 1.483542
0.260143 1.493341
0.265433 1.503140
0.270724 1.512938
0.276015 1.522737
0.281305 1.532536
0.286595 1.542335
0.291884 1.552134
0.297172 1.561934
0.302459 1.571735
0.307745 1.581536
0.313029 1.591338
0.318311 1.601141
0.323591 1.610945
0.328868 1.620750
0.334143 1.630557
0.339414 1.640365
0.344683 1.650175
0.349949 1.659986
0.355210 1.669799
0.360468 1.679614
0.365722 1.689431
0.370971 1.699250
0.376216 1.709072
0.381456 1.718896
0.386691 1.728722
0.391921 1.738552
0.397145 1.748383
0.402363 1.758218
0.407576 1.768056
0.412782 1.777897
0.417981 1.787741
0.423174 1.797589
0.428360 1.807440
0.433539 1.817294
0.438710 1.827153
0.443874 1.837015
0.449029 1.846881
0.454176 1.856751
0.459315 1.866626
0.464446 1.876505
0.469567 1.886388
0.474679 1.896276
0.479782 1.906169
0.484875 1.916066
0.489959 1.925968
0.495032 1.935876
0.500095 1.945788
0.505147 1.955706
0.510188 1.965629
0.515219 1.975558
0.520238 1.985493
NaN NaN
0.520238 1.985493
0.525246 1.995433
0.530242 2.005379
0.535227 2.015331
0.540201 2.025289
0.545163 2.035252
0.550115 2.045221
0.555055 2.055196
0.559984 2.065176
0.564902 2.075161
0.569809 2.085152
0.574705 2.095149
0.579590 2.105151
0.584464 2.115158
0.589328 2.125171
0.594180 2.135190
0.599022 2.145213
0.603853 2.155242
0.608674 2.165276
0.613484 2.175316
0.618283 2.185361
0.623072 2.195411
0.627850 2.205466
0.632619 2.215527
0.637376 2.225592
0.642124 2.235663
0.646861 2.245739
0.651588 2.255820
0.656305 2.265906
0.661011 2.275998
0.665708 2.286094
0.670395 2.296195
0.675071 2.306301
0.679738 2.316412
0.684395 2.326529
0.689042 2.336650
0.693679 2.346775
0.698307 2.356906
0.702924 2.367042
0.707533 2.377182
0.712131 2.387328
0.716720 2.397478
0.721300 2.407632
0.725870 2.417792
0.730431 2.427956
0.734982 2.438125
0.739524 2.448298
0.744057 2.458476
0.748581 2.468659
0.753096 2.478846
0.757601 2.489038
0.762097 2.499235
0.766585 2.509435
0.771063 2.519641
0.775532 2.529851
0.779993 2.540065
0.784445 2.550284
0.788888 2.560507
0.793322 2.570734
0.797748 2.580966
0.802165 2.591202
0.806573 2.601442
0.810973 2.611687
0.815364 2.621936
0.819747 2.632189
0.824122 2.642446
0.828488 2.652708
0.832846 2.662973
0.837195 2.673243
0.841537 2.683517
0.845870 2.693795
0.850195 2.704077
0.854512 2.714363
0.858821 2.724653
0.863122 2.734947
0.867416 2.745244
0.871701 2.755546
0.875979 2.765852
0.880248 2.776162
0.884510 2.786475
0.888765 2.796793
0.893011 2.807114
0.897251 2.817439
0.901482 2.827768
0.905706 2.838100
0.909923 2.848436
0.914132 2.858776
0.918334 2.869120
0.922529 2.879467
0.926716 2.889818
0.930897 2.900172
0.935070 2.910530
0.939236 2.920892
0.943395 2.931257
0.947547 2.941625
0.951692 2.951997
0.955830 2.962373
0.959961 2.972752
0.964085 2.983134
0.968203 2.993520
0.972314 3.003909
NaN NaN
0.001242 1.000592
0.006276 1.005637
0.011310 1.010680
0.016347 1.015721
0.021384 1.020762
0.026422 1.025801
0.031462 1.030839
0.036503 1.035876
0.041545 1.040911
0.046589 1.045946
0.051633 1.050979
0.056679 1.056011
0.061726 1.061042
0.066774 1.066072
0.071823 1.071100
0.076873 1.076128
0.081924 1.081154
0.086977 1.086180
0.092030 1.091204
0.097085 1.096227
0.102141 1.101249
0.107197 1.106271
0.112255 1.111291
0.117313 1.116310
0.122373 1.121328
0.127434 1.126345
0.132495 1.131361
0.137558 1.136376
0.142622 1.141390
0.147686 1.146404
0.152752 1.151416
0.157818 1.156428
0.162885 1.161438
0.167953 1.166448
0.173022 1.171456
0.178092 1.176464
0.183163 1.181471
0.188234 1.186478
0.193307 1.191483
0.198380 1.196488
0.203454 1.201492
0.208528 1.206495
0.213604 1.211497
0.218680 1.216498
0.223757 1.221499
0.228835 1.226499
0.233914 1.231498
0.238993 1.236497
0.244073 1.241495
0.249153 1.246492
0.254234 1.251488
0.259316 1.256484
0.264399 1.261480
0.269482 1.266474
0.274566 1.271468
0.279650 1.276461
0.284735 1.281454
0.289821 1.286446
0.294907 1.291438
0.299994 1.296429
0.305081 1.301419
0.310169 1.306409
0.315257 1.311399
0.320346 1.316388
0.325436 1.321376
0.330525 1.326364
0.335616 1.331352
0.340706 1.336339
0.345798 1.341325
0.350889 1.346311
0.355981 1.351297
0.361074 1.356282
0.366167 1.361267
0.371260 1.366252
0.376353 1.371236
0.381447 1.376220
0.386542 1.381203
0.391636 1.386186
0.396731 1.391169
0.401827 1.396152
0.406922 1.401134
0.412018 1.406116
0.417114 1.411097
0.422210 1.416079
0.427307 1.421060
0.432404 1.426041
0.437501 1.431022
0.442598 1.436002
0.447696 1.440982
0.452793 1.445963
0.457891 1.450943
0.462989 1.455922
0.468087 1.460902
0.473185 1.465882
0.478284 1.470861
0.483382 1.475840
0.488481 1.480819
0.493579 1.485799
0.498678 1.490778
0.503777 1.495757
0.508876 1.500736
NaN NaN
0.508876 1.500736
0.513974 1.505714
0.519073 1.510693
0.524171 1.515672
0.529270 1.520651
0.534368 1.525630
0.539466 1.530609
0.544565 1.535588
0.549663 1.540567
0.554761 1.545546
0.559859 1.550525
0.564957 1.555505
0.570055 1.560484
0.575152 1.565464
0.580250 1.570443
0.585347 1.575423
0.590445 1.580403
0.595542 1.585383
0.600639 1.590363
0.605736 1.595343
0.610833 1.600324
0.615930 1.605304
0.621026 1.610285
0.626123 1.615266
0.631219 1.620247
0.636315 1.625228
0.641411 1.630209
0.646507 1.635191
0.651603 1.640172
0.656698 1.645154
0.661793 1.650136
0.666888 1.655119
0.671983 1.660101
0.677077 1.665084
0.682172 1.670067
0.687266 1.675050
0.692360 1.680033
0.697454 1.685017
0.702547 1.690000
0.707640 1.694985
0.712733 1.699969
0.717826 1.704953
0.722918 1.709938
0.728011 1.714923
0.733103 1.719909
0.738194 1.724894
0.743286 1.729880
0.748377 1.734866
0.753468 1.739853
0.758558 1.744840
0.763648 1.749827
0.768738 1.754814
0.773828 1.759802
0.778917 1.764790
0.784006 1.769778
0.789094 1.774767
0.794183 1.779756
0.799271 1.784745
0.804358 1.789735
0.809445 1.794725
0.814532 1.799715
0.819619 1.804706
0.824705 1.809697
0.829791 1.814689
0.834876 1.819680
0.839961 1.824673
0.845046 1.829665
0.850130 1.834658
0.855214 1.839652
0.860297 1.844646
0.865380 1.849640
0.870463 1.854635
0.875545 1.859630
0.880627 1.864625
0.885708 1.869621
0.890789 1.874618
0.895869 1.879615
0.900949 1.884612
0.906029 1.889610
0.911108 1.894608
0.916186 1.899607
0.921264 1.904606
0.926342 1.909606
0.931419 1.914606
0.936496 1.919606
0.941572 1.924607
0.946648 1.929609
0.951723 1.934611
0.956797 1.939614
0.961871 1.944617
0.966945 1.949621
0.972018 1.954625
0.977091 1.959630
0.982163 1.964635
0.987234 1.969641
0.992305 1.974647
0.997375 1.979654
1.002445 1.984661
1.007514 1.989669
1.012583 1.994678
1.017651 1.999687
NaN NaN
1.000000 1.000000
0.994961 1.005038
0.989920 1.010075
0.984879 1.015112
0.979837 1.020147
0.974793 1.025181
0.969749 1.030214
0.964704 1.035246
0.959657 1.040278
0.954610 1.045308
0.949562 1.050337
0.944513 1.055366
0.939463 1.060393
0.934412 1.065420
0.929360 1.070445
0.924307 1.075470
0.919253 1.080494
0.914199 1.085517
0.909143 1.090539
0.904087 1.095560
0.899030 1.100581
0.893972 1.105601
0.888914 1.110619
0.883854 1.115637
0.878794 1.120655
0.873733 1.125671
0.868671 1.130687
0.863608 1.135702
0.858545 1.140716
0.853481 1.145730
0.848416 1.150742
0.843351 1.155754
0.838285 1.160766
0.833218 1.165776
0.828150 1.170786
0.823082 1.175796
0.818013 1.180804
0.812944 1.185813
0.807874 1.190820
0.802803 1.195827
0.797732 1.200833
0.792660 1.205839
0.787587 1.210844
0.782514 1.215848
0.777440 1.220852
0.772366 1.225855
0.767291 1.230858
0.762216 1.235860
0.757140 1.240862
0.752064 1.245863
0.746987 1.250864
0.741910 1.255864
0.736832 1.260864
0.731754 1.265863
0.726675 1.270862
0.721596 1.275860
0.716517 1.280858
0.711437 1.285856
0.706356 1.290853
0.701276 1.295850
0.696194 1.300846
0.691113 1.305842
0.686031 1.310838
0.680949 1.315833
0.675866 1.320828
0.670783 1.325823
0.665700 1.330817
0.660617 1.335811
0.655533 1.340805
0.650449 1.345799
0.645365 1.350792
0.640280 1.355785
0.635195 1.360778
0.630110 1.365770
0.625025 1.370762
0.619939 1.375754
0.614854 1.380746
0.609768 1.385738
0.604682 1.390729
0.599595 1.395720
0.594509 1.400712
0.589422 1.405703
0.584336 1.410693
0.579249 1.415684
0.574162 1.420675
0.569075 1.425665
0.563988 1.430656
0.558901 1.435646
0.553813 1.440636
0.548726 1.445627
0.543639 1.450617
0.538551 1.455607
0.533464 1.460597
0.528377 1.465587
0.523289 1.470577
0.518202 1.475567
0.513114 1.480558
0.508027 1.485548
0.502940 1.490538
0.497853 1.495528
0.492765 1.500519
NaN NaN
0.492765 1.500519
0.487678 1.505509
0.482592 1.510499
0.477505 1.515490
0.472419 1.520481
0.467332 1.525471
0.462246 1.530462
0.457160 1.535454
0.452075 1.540445
0.446989 1.545437
0.441904 1.550428
0.436818 1.555420
0.431733 1.560412
0.426648 1.565404
0.421564 1.570397
0.416479 1.575390
0.411395 1.580383
0.406311 1.585376
0.401227 1.590369
0.396144 1.595363
0.391060 1.600356
0.385977 1.605350
0.380894 1.610345
0.375812 1.615339
0.370730 1.620334
0.365647 1.625329
0.360566 1.630324
0.355484 1.635320
0.350403 1.640316
0.345322 1.645312
0.340241 1.650309
0.335161 1.655305
0.330081 1.660303
0.325001 1.665300
0.319922 1.670298
0.314843 1.675296
0.309764 1.680294
0.304685 1.685293
0.299607 1.690292
0.294529 1.695291
0.289452 1.700291
0.284375 1.705291
0.279298 1.710291
0.274222 1.715292
0.269146 1.720293
0.264070 1.725295
0.258995 1.730296
0.253920 1.735299
0.248846 1.740301
0.243772 1.745304
0.238698 1.750308
0.233625 1.755312
0.228552 1.760316
0.223479 1.765321
0.218407 1.770326
0.213336 1.775331
0.208265 1.780337
0.203194 1.785344
0.198124 1.790351
0.193054 1.795358
0.187985 1.800366
0.182916 1.805374
0.177847 1.810383
0.172779 1.815392
0.167712 1.820402
0.162645 1.825412
0.157578 1.830423
0.152512 1.835434
0.147447 1.840445
0.142382 1.845458
0.137318 1.850470
0.132254 1.855484
0.127190 1.860497
0.122127 1.865511
0.117065 1.870526
0.112003 1.875542
0.106942 1.880557
0.101881 1.885574
0.096821 1.890591
0.091762 1.895608
0.086702 1.900627
0.081644 1.905645
0.076586 1.910665
0.071529 1.915684
0.066472 1.920705
0.061416 1.925726
0.056361 1.930747
0.051306 1.935770
0.046251 1.940793
0.041198 1.945816
0.036145 1.950840
0.031092 1.955865
0.026041 1.960890
0.020990 1.965916
0.015939 1.970943
0.010889 1.975970
0.005840 1.980998
0.000792 1.986027
-0.004256 1.991056
-0.009303 1.996086
-0.014350 2.001117
NaN NaN
1.000000 1.000000
0.995021 1.009947
0.990032 1.019890
0.985034 1.029828
0.980027 1.039762
0.975012 1.049691
0.969988 1.059616
0.964956 1.069537
0.959916 1.079454
0.954868 1.089367
0.949812 1.099276
0.944749 1.109181
0.939678 1.119083
0.934601 1.128981
0.929516 1.138875
0.924424 1.148767
0.919326 1.158655
0.914222 1.168539
0.909111 1.178421
0.903994 1.188300
0.898872 1.198175
0.893744 1.208048
0.888610 1.217918
0.883472 1.227786
0.878328 1.237651
0.873179 1.247514
0.868026 1.257374
0.862868 1.267232
0.857706 1.277088
0.852540 1.286942
0.847370 1.296794
0.842196 1.306644
0.837019 1.316492
0.831838 1.326339
0.826655 1.336184
0.821468 1.346028
0.816279 1.355870
0.811087 1.365711
0.805892 1.375551
0.800696 1.385389
0.795497 1.395227
0.790297 1.405064
0.785095 1.414900
0.779891 1.424735
0.774687 1.434570
0.769481 1.444404
0.764275 1.454238
0.759068 1.464071
0.753860 1.473904
0.748652 1.483737
0.743444 1.493570
0.738236 1.503403
0.733029 1.513237
0.727822 1.523070
0.722615 1.532904
0.717410 1.542738
0.712205 1.552573
0.707002 1.562408
0.701801 1.572244
0.696600 1.582081
0.691402 1.591919
0.686206 1.601758
0.681012 1.611598
0.675820 1.621439
0.670631 1.631281
0.665445 1.641125
0.660261 1.650970
0.655081 1.660817
0.649905 1.670666
0.644731 1.680516
0.639562 1.690368
0.634396 1.700222
0.629235 1.710079
0.624077 1.719937
0.618925 1.729798
0.613777 1.739661
0.608634 1.749526
0.603496 1.759394
0.598363 1.769265
0.593236 1.779138
0.588114 1.789014
0.582998 1.798893
0.577888 1.808775
0.572785 1.818660
0.567687 1.828549
0.562597 1.838440
0.557513 1.848335
0.552436 1.858234
0.547366 1.868136
0.542304 1.878042
0.537249 1.887951
0.532202 1.897865
0.527163 1.907782
0.522132 1.917704
0.517110 1.927629
0.512095 1.937559
0.507090 1.947493
0.502093 1.957432
0.497106 1.967375
0.492128 1.977323
0.487159 1.987276
NaN NaN
0.487159 1.987276
0.482199 1.997234
0.477248 2.007196
0.472307 2.017163
0.467374 2.027135
0.462451 2.037111
0.457536 2.047091
0.452631 2.057076
0.447735 2.067066
0.442848 2.077060
0.437970 2.087059
0.433101 2.097062
0.428241 2.107070
0.423390 2.117083
0.418549 2.127100
0.413716 2.137121
0.408893 2.147147
0.404079 2.157178
0.399274 2.167213
0.394478 2.177253
0.389692 2.187298
0.384915 2.197347
0.380146 2.207401
0.375387 2.217459
0.370638 2.227522
0.365897 2.237589
0.361166 2.247661
0.356444 2.257738
0.351731 2.267820
0.347027 2.277906
0.342333 2.287996
0.337648 2.298091
0.332972 2.308191
0.328306 2.318296
0.323648 2.328405
0.319000 2.338519
0.314362 2.348637
0.309732 2.358760
0.305112 2.368888
0.300501 2.379020
0.295900 2.389157
0.291308 2.399299
0.286725 2.409445
0.282152 2.419597
0.277588 2.429752
0.273033 2.439913
0.268488 2.450078
0.263952 2.460248
0.259425 2.470422
0.254908 2.480601
0.250400 2.490785
0.245901 2.500974
0.241412 2.511167
0.236933 2.521365
0.232463 2.531568
0.228002 2.541775
0.223551 2.551987
0.219109 2.562204
0.214676 2.572425
0.210253 2.582652
0.205840 2.592883
0.201436 2.603119
0.197041 2.613359
0.192656 2.623604
0.188281 2.633854
0.183914 2.644109
0.179558 2.654368
0.175211 2.664633
0.170873 2.674902
0.166545 2.685175
0.162227 2.695454
0.157918 2.705737
0.153618 2.716025
0.149329 2.726318
0.145048 2.736616
0.140778 2.746918
0.136516 2.757226
0.132265 2.767538
0.128023 2.777854
0.123791 2.788176
0.119568 2.798502
0.115355 2.808834
0.111151 2.819170
0.106957 2.829510
0.102773 2.839856
0.098598 2.850206
0.094433 2.860562
0.090278 2.870922
0.086132 2.881287
0.081996 2.891657
0.077870 2.902031
0.073754 2.912411
0.069647 2.922795
0.065549 2.933184
0.061462 2.943578
0.057384 2.953977
0.053316 2.964381
0.049257 2.974789
0.045209 2.985203
0.041170 2.995621
0.037141 3.006044
NaN NaN
1.000000 1.000000
1.000001 1.004998
1.000005 1.009997
1.000011 1.014995
1.000019 1.019994
1.000029 1.024992
1.000042 1.029991
1.000057 1.034989
1.000074 1.039987
1.000094 1.044986
1.000115 1.049984
1.000139 1.054983
1.000165 1.059981
1.000193 1.064980
1.000223 1.069978
1.000255 1.074977
1.000289 1.079975
1.000326 1.084973
1.000364 1.089972
1.000404 1.094970
1.000446 1.099969
1.000490 1.104967
1.000536 1.109966
1.000584 1.114964
1.000634 1.119962
1.000686 1.124961
1.000739 1.129959
1.000794 1.134958
1.000851 1.139956
1.000910 1.144955
1.000970 1.149953
1.001032 1.154951
1.001096 1.159950
1.001162 1.164948
1.001229 1.169947
1.001298 1.174945
1.001368 1.179944
1.001440 1.184942
1.001513 1.189941
1.001588 1.194939
1.001665 1.199937
1.001743 1.204936
1.001822 1.209934
1.001903 1.214933
1.001985 1.219931
1.002069 1.224930
1.002154 1.229928
1.002240 1.234926
1.002328 1.239925
1.002417 1.244923
1.002507 1.249922
1.002598 1.254920
1.002691 1.259919
1.002785 1.264917
1.002880 1.269915
1.002976 1.274914
1.003074 1.279912
1.003172 1.284911
1.003272 1.289909
1.003373 1.294908
1.003474 1.299906
1.003577 1.304905
1.003681 1.309903
1.003786 1.314901
1.003891 1.319900
1.003998 1.324898
1.004106 1.329897
1.004214 1.334895
1.004323 1.339894
1.004434 1.344892
1.004545 1.349890
1.004656 1.354889
1.004769 1.359887
1.004882 1.364886
1.004996 1.369884
1.005111 1.374883
1.005227 1.379881
1.005343 1.384879
1.005459 1.389878
1.005577 1.394876
1.005695 1.399875
1.005813 1.404873
1.005932 1.409872
1.006052 1.414870
1.006172 1.419869
1.006293 1.424867
1.006414 1.429865
1.006535 1.434864
1.006657 1.439862
1.006780 1.444861
1.006902 1.449859
1.007025 1.454858
1.007149 1.459856
1.007272 1.464854
1.007396 1.469853
1.007521 1.474851
1.007645 1.479850
1.007770 1.484848
1.007895 1.489847
1.008020 1.494845
1.008145 1.499843
NaN NaN
1.008145 1.499843
1.008270 1.504842
1.008395 1.509840
1.008521 1.514839
1.008646 1.519837
1.008772 1.524836
1.008897 1.529834
1.009023 1.534833
1.009148 1.539831
1.009274 1.544829
1.009399 1.549828
1.009524 1.554826
1.009649 1.559825
1.009774 1.564823
1.009899 1.569822
1.010024 1.574820
1.010148 1.579818
1.010272 1.584817
1.010396 1.589815
1.010520 1.594814
1.010643 1.599812
1.010766 1.604811
1.010889 1.609809
1.011011 1.614808
1.011133 1.619806
1.011254 1.624804
1.011376 1.629803
1.011496 1.634801
1.011616 1.639800
1.011736 1.644798
1.011855 1.649797
1.011974 1.654795
1.012092 1.659793
1.012210 1.664792
1.012327 1.669790
1.012443 1.674789
1.012559 1.679787
1.012674 1.684786
1.012788 1.689784
1.012902 1.694783
1.013014 1.699781
1.013127 1.704779
1.013238 1.709778
1.013349 1.714776
1.013458 1.719775
1.013567 1.724773
1.013675 1.729772
1.013783 1.734770
1.013889 1.739769
1.013994 1.744767
1.014099 1.749765
1.014202 1.754764
1.014305 1.759762
1.014407 1.764761
1.014507 1.769759
1.014606 1.774758
1.014705 1.779756
1.014802 1.784754
1.014898 1.789753
1.014993 1.794751
1.015087 1.799750
1.015180 1.804748
1.015272 1.809747
1.015362 1.814745
1.015451 1.819744
1.015539 1.824742
1.015625 1.829740
1.015711 1.834739
1.015794 1.839737
1.015877 1.844736
1.015958 1.849734
1.016038 1.854733
1.016116 1.859731
1.016193 1.864729
1.016269 1.869728
1.016343 1.874726
1.016415 1.879725
1.016486 1.884723
1.016556 1.889722
1.016624 1.894720
1.016690 1.899719
1.016755 1.904717
1.016818 1.909715
1.016879 1.914714
1.016939 1.919712
1.016997 1.924711
1.017054 1.929709
1.017108 1.934708
1.017161 1.939706
1.017212 1.944704
1.017262 1.949703
1.017309 1.954701
1.017355 1.959700
1.017398 1.964698
1.017440 1.969697
1.017480 1.974695
1.017518 1.979694
1.017555 1.984692
1.017589 1.989690
1.017621 1.994689
1.017651 1.999687
NaN NaN
-2.026917 2.165901
-2.021891 2.166715
-2.016865 2.167513
-2.011839 2.168294
-2.006813 2.169058
-2.001788 2.169805
-1.996762 2.170536
-1.991736 2.171250
-1.986710 2.171947
-1.981684 2.172628
-1.976659 2.173293
-1.971633 2.173941
-1.966607 2.174573
-1.961581 2.175188
-1.956555 2.175788
-1.951529 2.176371
-1.946504 2.176938
-1.941478 2.177490
-1.936452 2.178025
-1.931426 2.178544
-1.926400 2.179048
-1.921374 2.179536
-1.916349 2.180008
-1.911323 2.180465
-1.906297 2.180906
-1.901271 2.181331
-1.896245 2.181741
-1.891219 2.182136
-1.886194 2.182515
-1.881168 2.182879
-1.876142 2.183228
-1.871116 2.183562
-1.866090 2.183881
-1.861064 2.184185
-1.856039 2.184473
-1.851013 2.184747
-1.845987 2.185006
-1.840961 2.185250
-1.835935 2.185480
-1.830909 2.185695
-1.825884 2.185895
-1.820858 2.186081
-1.815832 2.186252
-1.810806 2.186409
-1.805780 2.186552
-1.800754 2.186680
-1.795729 2.186794
-1.790703 2.186894
-1.785677 2.186980
-1.780651 2.187052
-1.775625 2.187110
-1.770600 2.187154
-1.765574 2.187184
-1.760548 2.187201
-1.755522 2.187203
-1.750496 2.187192
-1.745470 2.187168
-1.740445 2.187130
-1.735419 2.187078
-1.730393 2.187013
-1.725367 2.186935
-1.720341 2.186843
-1.715315 2.186738
-1.710290 2.186620
-1.705264 2.186489
-1.700238 2.186345
-1.695212 2.186188
-1.690186 2.186017
-1.685160 2.185835
-1.680135 2.185639
-1.675109 2.185430
-1.670083 2.185209
-1.665057 2.184975
-1.660031 2.184729
-1.655005 2.184470
-1.649980 2.184199
-1.644954 2.183915
-1.639928 2.183619
-1.634902 2.183311
-1.629876 2.182991
-1.624850 2.182659
-1.619825 2.182314
-1.614799 2.181958
-1.609773 2.181589
-1.604747 2.181209
-1.599721 2.180817
-1.594696 2.180413
-1.589670 2.179997
-1.584644 2.179570
-1.579618 2.179131
-1.574592 2.178681
-1.569566 2.178219
-1.564541 2.177746
-1.559515 2.177262
-1.554489 2.176766
-1.549463 2.176259
-1.544437 2.175741
-1.539411 2.175212
-1.534386 2.174672
-1.529360 2.174121
-1.524334 2.173559
NaN NaN
-1.524334 2.173559
-1.519307 2.172986
-1.514281 2.172403
-1.509255 2.171810
-1.504228 2.171206
-1.499202 2.170593
-1.494175 2.169969
-1.489149 2.169336
-1.484122 2.168693
-1.479096 2.168041
-1.474069 2.167380
-1.469043 2.166709
-1.464016 2.166030
-1.458990 2.165341
-1.453964 2.164645
-1.448937 2.163939
-1.443911 2.163226
-1.438884 2.162504
-1.433858 2.161774
-1.428831 2.161036
-1.423805 2.160291
-1.418778 2.159538
-1.413752 2.158778
-1.408725 2.158011
-1.403699 2.157236
-1.398672 2.156455
-1.393646 2.155666
-1.388620 2.154872
-1.383593 2.154070
-1.378567 2.153263
-1.373540 2.152449
-1.368514 2.151629
-1.363487 2.150804
-1.358461 2.149972
-1.353434 2.149136
-1.348408 2.148294
-1.343381 2.147446
-1.338355 2.146594
-1.333329 2.145736
-1.328302 2.144874
-1.323276 2.144008
-1.318249 2.143137
-1.313223 2.142261
-1.308196 2.141382
-1.303170 2.140498
-1.298143 2.139611
-1.293117 2.138720
-1.288090 2.137825
-1.283064 2.136928
-1.278038 2.136026
-1.273011 2.135122
-1.267985 2.134215
-1.262958 2.133306
-1.257932 2.132393
-1.252905 2.131479
-1.247879 2.130562
-1.242852 2.129642
-1.237826 2.128721
-1.232799 2.127798
-1.227773 2.126874
-1.222746 2.125948
-1.217720 2.125020
-1.212694 2.124092
-1.207667 2.123162
-1.202641 2.122232
-1.197614 2.121300
-1.192588 2.120369
-1.187561 2.119436
-1.182535 2.118504
-1.177508 2.117571
-1.172482 2.116639
-1.167455 2.115706
-1.162429 2.114774
-1.157403 2.113843
-1.152376 2.112912
-1.147350 2.111982
-1.142323 2.111053
-1.137297 2.110125
-1.132270 2.109199
-1.127244 2.108274
-1.122217 2.107350
-1.117191 2.106428
-1.112164 2.105509
-1.107138 2.104591
-1.102112 2.103675
-1.097085 2.102762
-1.092059 2.101851
-1.087032 2.100943
-1.082006 2.100038
-1.076979 2.099136
-1.071953 2.098237
-1.066926 2.097341
-1.061900 2.096449
-1.056873 2.095561
-1.051847 2.094676
-1.046820 2.093795
-1.041794 2.092918
-1.036768 2.092045
-1.031741 2.091177
-1.026715 2.090313
-1.021688 2.089454
NaN NaN
-1.021688 2.089454
-1.016652 2.088600
-1.011615 2.087749
-1.006579 2.086903
-1.001542 2.086061
-0.996506 2.085224
-0.991469 2.084390
-0.986433 2.083561
-0.981397 2.082736
-0.976360 2.081915
-0.971324 2.081098
-0.966287 2.080286
-0.961251 2.079477
-0.956214 2.078673
-0.951178 2.077873
-0.946141 2.077077
-0.941105 2.076286
-0.936068 2.075498
-0.931032 2.074715
-0.925995 2.073935
-0.920959 2.073160
-0.915923 2.072389
-0.910886 2.071623
-0.905850 2.070860
-0.900813 2.070101
-0.895777 2.069347
-0.890740 2.068597
-0.885704 2.067851
-0.880667 2.067109
-0.875631 2.066371
-0.870594 2.065637
-0.865558 2.064907
-0.860522 2.064182
-0.855485 2.063460
-0.850449 2.062743
-0.845412 2.062030
-0.840376 2.061321
-0.835339 2.060616
-0.830303 2.059915
-0.825266 2.059218
-0.820230 2.058525
-0.815193 2.057836
-0.810157 2.057152
-0.805120 2.056471
-0.800084 2.055794
-0.795048 2.055122
-0.790011 2.054454
-0.784975 2.053789
-0.779938 2.053129
-0.774902 2.052473
-0.769865 2.051821
-0.764829 2.051172
-0.759792 2.050528
-0.754756 2.049888
-0.749719 2.049252
-0.744683 2.048620
-0.739647 2.047992
-0.734610 2.047368
-0.729574 2.046748
-0.724537 2.046132
-0.719501 2.045521
-0.714464 2.044913
-0.709428 2.044309
-0.704391 2.043709
-0.699355 2.043113
-0.694318 2.042521
-0.689282 2.041933
-0.684245 2.041349
-0.679209 2.040769
-0.674173 2.040193
-0.669136 2.039621
-0.664100 2.039053
-0.659063 2.038489
-0.654027 2.037929
-0.648990 2.037373
-0.643954 2.036821
-0.638917 2.036273
-0.633881 2.035729
-0.628844 2.035188
-0.623808 2.034652
-0.618772 2.034120
-0.613735 2.033591
-0.608699 2.033067
-0.603662 2.032546
-0.598626 2.032029
-0.593589 2.031517
-0.588553 2.031008
-0.583516 2.030503
-0.578480 2.030002
-0.573443 2.029505
-0.568407 2.029012
-0.563370 2.028523
-0.558334 2.028037
-0.553298 2.027556
-0.548261 2.027078
-0.543225 2.026605
-0.538188 2.026135
-0.533152 2.025669
-0.528115 2.025207
-0.523079 2.024749
-0.518042 2.024295
NaN NaN
-0.518042 2.024295
-0.513005 2.023844
-0.507968 2.023398
-0.502932 2.022956
-0.497895 2.022518
-0.492858 2.022084
-0.487821 2.021654
-0.482784 2.021228
-0.477747 2.020806
-0.472710 2.020389
-0.467673 2.019975
-0.462636 2.019566
-0.457599 2.019161
-0.452562 2.018760
-0.447525 2.018363
-0.442488 2.017970
-0.437452 2.017582
-0.432415 2.017198
-0.427378 2.016818
-0.422341 2.016442
-0.417304 2.016070
-0.412267 2.015703
-0.407230 2.015340
-0.402193 2.014981
-0.397156 2.014627
-0.392119 2.014277
-0.387082 2.013931
-0.382045 2.013590
-0.377008 2.013253
-0.371972 2.012920
-0.366935 2.012592
-0.361898 2.012268
-0.356861 2.011948
-0.351824 2.011633
-0.346787 2.011322
-0.341750 2.011015
-0.336713 2.010713
-0.331676 2.010416
-0.326639 2.010123
-0.321602 2.009834
-0.316565 2.009550
-0.311528 2.009270
-0.306492 2.008995
-0.301455 2.008725
-0.296418 2.008458
-0.291381 2.008197
-0.286344 2.007940
-0.281307 2.007687
-0.276270 2.007439
-0.271233 2.007196
-0.266196 2.006957
-0.261159 2.006723
-0.256122 2.006493
-0.251085 2.006269
-0.246048 2.006048
-0.241012 2.005833
-0.235975 2.005622
-0.230938 2.005415
-0.225901 2.005213
-0.220864 2.005016
-0.215827 2.004824
-0.210790 2.004637
-0.205753 2.004454
-0.200716 2.004276
-0.195679 2.004102
-0.190642 2.003934
-0.185605 2.003770
-0.180568 2.003611
-0.175531 2.003457
-0.170495 2.003307
-0.165458 2.003162
-0.160421 2.003023
-0.155384 2.002888
-0.150347 2.002757
-0.145310 2.002632
-0.140273 2.002512
-0.135236 2.002396
-0.130199 2.002285
-0.125162 2.002180
-0.120125 2.002079
-0.115088 2.001983
-0.110051 2.001892
-0.105015 2.001806
-0.099978 2.001725
-0.094941 2.001649
-0.089904 2.001578
-0.084867 2.001512
-0.079830 2.001451
-0.074793 2.001394
-0.069756 2.001343
-0.064719 2.001297
-0.059682 2.001256
-0.054645 2.001221
-0.049608 2.001190
-0.044571 2.001164
-0.039535 2.001143
-0.034498 2.001128
-0.029461 2.001117
-0.024424 2.001112
-0.019387 2.001112
-0.014350 2.001117
NaN NaN
1.017651 1.999687
1.022684 1.999661
1.027718 1.999639
1.032751 1.999622
1.037784 1.999609
1.042817 1.999602
1.047851 1.999599
1.052884 1.999601
1.057917 1.999608
1.062951 1.999620
1.067984 1.999636
1.073017 1.999657
1.078050 1.999683
1.083084 1.999713
1.088117 1.999748
1.093150 1.999788
1.098184 1.999833
1.103217 1.999882
1.108250 1.999936
1.113283 1.999994
1.118317 2.000057
1.123350 2.000125
1.128383 2.000197
1.133417 2.000274
1.138450 2.000355
1.143483 2.000442
1.148516 2.000532
1.153550 2.000627
1.158583 2.000727
1.163616 2.000831
1.168649 2.000940
1.173683 2.001053
1.178716 2.001171
1.183749 2.001294
1.188783 2.001420
1.193816 2.001552
1.198849 2.001687
1.203882 2.001827
1.208916 2.001972
1.213949 2.002121
1.218982 2.002274
1.224016 2.002432
1.229049 2.002594
1.234082 2.002761
1.239115 2.002932
1.244149 2.003107
1.249182 2.003287
1.254215 2.003471
1.259248 2.003659
1.264282 2.003852
1.269315 2.004049
1.274348 2.004250
1.279382 2.004456
1.284415 2.004665
1.289448 2.004879
1.294481 2.005098
1.299515 2.005320
1.304548 2.005547
1.309581 2.005778
1.314615 2.006013
1.319648 2.006253
1.324681 2.006496
1.329714 2.006744
1.334748 2.006996
1.339781 2.007252
1.344814 2.007512
1.349848 2.007777
1.354881 2.008045
1.359914 2.008318
1.364947 2.008594
1.369981 2.008875
1.375014 2.009160
1.380047 2.009449
1.385080 2.009742
1.390114 2.010039
1.395147 2.010340
1.400180 2.010645
1.405214 2.010954
1.410247 2.011267
1.415280 2.011584
1.420313 2.011905
1.425347 2.012230
1.430380 2.012559
1.435413 2.012892
1.440447 2.013229
1.445480 2.013570
1.450513 2.013914
1.455546 2.014263
1.460580 2.014616
1.465613 2.014972
1.470646 2.015332
1.475680 2.015696
1.480713 2.016064
1.485746 2.016436
1.490779 2.016812
1.495813 2.017191
1.500846 2.017574
1.505879 2.017961
1.510912 2.018352
1.515946 2.018747
1.520979 2.019145
NaN NaN
1.520979 2.019145
1.526012 2.019547
1.531045 2.019953
1.536077 2.020362
1.541110 2.020775
1.546143 2.021192
1.551175 2.021612
1.556208 2.022036
1.561241 2.022463
1.566274 2.022894
1.571306 2.023328
1.576339 2.023767
1.581372 2.024208
1.586405 2.024654
1.591437 2.025103
1.596470 2.025556
1.601503 2.026012
1.606536 2.026472
1.611568 2.026935
1.616601 2.027403
1.621634 2.027873
1.626667 2.028348
1.631699 2.028826
1.636732 2.029308
1.641765 2.029793
1.646798 2.030282
1.651830 2.030774
1.656863 2.031271
1.661896 2.031770
1.666928 2.032274
1.671961 2.032781
1.676994 2.033292
1.682027 2.033806
1.687059 2.034324
1.692092 2.034846
1.697125 2.035371
1.702158 2.035900
1.707190 2.036433
1.712223 2.036969
1.717256 2.037509
1.722289 2.038053
1.727321 2.038600
1.732354 2.039151
1.737387 2.039705
1.742420 2.040263
1.747452 2.040825
1.752485 2.041390
1.757518 2.041960
1.762551 2.042532
1.767583 2.043109
1.772616 2.043689
1.777649 2.044273
1.782681 2.044860
1.787714 2.045451
1.792747 2.046046
1.797780 2.046644
1.802812 2.047246
1.807845 2.047852
1.812878 2.048461
1.817911 2.049074
1.822943 2.049691
1.827976 2.050311
1.833009 2.050935
1.838042 2.051563
1.843074 2.052194
1.848107 2.052829
1.853140 2.053468
1.858173 2.054110
1.863205 2.054756
1.868238 2.055406
1.873271 2.056060
1.878303 2.056717
1.883336 2.057377
1.888369 2.058042
1.893402 2.058710
1.898434 2.059382
1.903467 2.060057
1.908500 2.060736
1.913533 2.061419
1.918565 2.062106
1.923598 2.062796
1.928631 2.063490
1.933664 2.064188
1.938696 2.064889
1.943729 2.065594
1.948762 2.066302
1.953795 2.067015
1.958827 2.067731
1.963860 2.068451
1.968893 2.069174
1.973926 2.069901
1.978958 2.070632
1.983991 2.071367
1.989024 2.072105
1.994056 2.072847
1.999089 2.073592
2.004122 2.074342
2.009155 2.075095
2.014187 2.075851
2.019220 2.076612
2.024253 2.077376
NaN NaN
2.024253 2.077376
2.029277 2.078144
2.034301 2.078916
2.039324 2.079693
2.044348 2.080473
2.049372 2.081257
2.054396 2.082045
2.059420 2.082836
2.064443 2.083630
2.069467 2.084428
2.074491 2.085228
2.079515 2.086032
2.084539 2.086838
2.089562 2.087647
2.094586 2.088459
2.099610 2.089273
2.104634 2.090089
2.109658 2.090907
2.114681 2.091728
2.119705 2.092550
2.124729 2.093373
2.129753 2.094199
2.134777 2.095025
2.139801 2.095853
2.144824 2.096682
2.149848 2.097512
2.154872 2.098343
2.159896 2.099175
2.164920 2.100007
2.169943 2.100840
2.174967 2.101673
2.179991 2.102506
2.185015 2.103339
2.190039 2.104172
2.195062 2.105005
2.200086 2.105837
2.205110 2.106669
2.210134 2.107500
2.215158 2.108330
2.220181 2.109160
2.225205 2.109988
2.230229 2.110815
2.235253 2.111641
2.240277 2.112465
2.245301 2.113288
2.250324 2.114108
2.255348 2.114927
2.260372 2.115744
2.265396 2.116559
2.270420 2.117371
2.275443 2.118181
2.280467 2.118988
2.285491 2.119793
2.290515 2.120594
2.295539 2.121393
2.300562 2.122188
2.305586 2.122980
2.310610 2.123769
2.315634 2.124554
2.320658 2.125335
2.325681 2.126113
2.330705 2.126886
2.335729 2.127656
2.340753 2.128421
2.345777 2.129182
2.350801 2.129938
2.355824 2.130690
2.360848 2.131436
2.365872 2.132178
2.370896 2.132915
2.375920 2.133646
2.380943 2.134372
2.385967 2.135093
2.390991 2.135807
2.396015 2.136517
2.401039 2.137220
2.406062 2.137917
2.411086 2.138608
2.416110 2.139292
2.421134 2.139970
2.426158 2.140642
2.431181 2.141306
2.436205 2.141964
2.441229 2.142615
2.446253 2.143258
2.451277 2.143895
2.456301 2.144524
2.461324 2.145145
2.466348 2.145758
2.471372 2.146364
2.476396 2.146962
2.481420 2.147551
2.486443 2.148132
2.491467 2.148705
2.496491 2.149269
2.501515 2.149825
2.506539 2.150372
2.511562 2.150909
2.516586 2.151438
2.521610 2.151957
2.526634 2.152467
NaN NaN
2.526634 2.152467
2.531657 2.152968
2.536680 2.153459
2.541703 2.153939
2.546726 2.154410
2.551749 2.154871
2.556773 2.155323
2.561796 2.155764
2.566819 2.156195
2.571842 2.156615
2.576865 2.157026
2.581888 2.157426
2.586911 2.157816
2.591934 2.158196
2.596958 2.158565
2.601981 2.158924
2.607004 2.159272
2.612027 2.159610
2.617050 2.159937
2.622073 2.160253
2.627096 2.160559
2.632119 2.160853
2.637143 2.161137
2.642166 2.161410
2.647189 2.161672
2.652212 2.161923
2.657235 2.162163
2.662258 2.162391
2.667281 2.162608
2.672304 2.162815
2.677328 2.163009
2.682351 2.163193
2.687374 2.163365
2.692397 2.163525
2.697420 2.163674
2.702443 2.163811
2.707466 2.163937
2.712489 2.164051
2.717512 2.164153
2.722536 2.164243
2.727559 2.164321
2.732582 2.164388
2.737605 2.164442
2.742628 2.164484
2.747651 2.164514
2.752674 2.164533
2.757697 2.164538
2.762721 2.164532
2.767744 2.164513
2.772767 2.164482
2.777790 2.164438
2.782813 2.164382
2.787836 2.164313
2.792859 2.164232
2.797882 2.164138
2.802906 2.164031
2.807929 2.163911
2.812952 2.163779
2.817975 2.163633
2.822998 2.163475
2.828021 2.163303
2.833044 2.163119
2.838067 2.162921
2.843091 2.162711
2.848114 2.162487
2.853137 2.162249
2.858160 2.161999
2.863183 2.161734
2.868206 2.161457
2.873229 2.161166
2.878252 2.160861
2.883276 2.160543
2.888299 2.160211
2.893322 2.159865
2.898345 2.159505
2.903368 2.159132
2.908391 2.158744
2.913414 2.158343
2.918437 2.157928
2.923460 2.157498
2.928484 2.157054
2.933507 2.156596
2.938530 2.156124
2.943553 2.155638
2.948576 2.155137
2.953599 2.154622
2.958622 2.154092
2.963645 2.153548
2.968669 2.152989
2.973692 2.152415
2.978715 2.151827
2.983738 2.151224
2.988761 2.150606
2.993784 2.149973
2.998807 2.149326
3.003830 2.148663
3.008854 2.147985
3.013877 2.147292
3.018900 2.146584
3.023923 2.145861
3.028946 2.145123
NaN NaN
-2.026917 2.165901
-2.017821 2.172557
-2.008766 2.179294
-1.999750 2.186109
-1.990772 2.193000
-1.981830 2.199965
-1.972924 2.207000
-1.964053 2.214105
-1.955215 2.221276
-1.946409 2.228512
-1.937634 2.235810
-1.928889 2.243168
-1.920173 2.250583
-1.911484 2.258053
-1.902822 2.265577
-1.894186 2.273151
-1.885573 2.280774
-1.876984 2.288442
-1.868416 2.296155
-1.859870 2.303909
-1.851342 2.311702
-1.842834 2.319533
-1.834343 2.327398
-1.825868 2.335295
-1.817408 2.343223
-1.808962 2.351178
-1.800528 2.359159
-1.792107 2.367164
-1.783696 2.375189
-1.775294 2.383233
-1.766900 2.391294
-1.758514 2.399368
-1.750133 2.407455
-1.741758 2.415551
-1.733385 2.423654
-1.725016 2.431762
-1.716648 2.439873
-1.708280 2.447985
-1.699911 2.456094
-1.691540 2.464200
-1.683165 2.472299
-1.674787 2.480389
-1.666403 2.488469
-1.658012 2.496535
-1.649614 2.504585
-1.641206 2.512618
-1.632789 2.520631
-1.624360 2.528621
-1.615919 2.536587
-1.607465 2.544525
-1.598995 2.552434
-1.590511 2.560312
-1.582009 2.568156
-1.573489 2.575964
-1.564950 2.583733
-1.556390 2.591462
-1.547810 2.599148
-1.539206 2.606788
-1.530579 2.614381
-1.521927 2.621924
-1.513248 2.629415
-1.504543 2.636852
-1.495809 2.644232
-1.487046 2.651553
-1.478252 2.658813
-1.469426 2.666009
-1.460568 2.673140
-1.451675 2.680202
-1.442748 2.687194
-1.433784 2.694114
-1.424782 2.700958
-1.415742 2.707725
-1.406662 2.714413
-1.397541 2.721019
-1.388378 2.727540
-1.379172 2.733976
-1.369922 2.740323
-1.360626 2.746578
-1.351283 2.752741
-1.341893 2.758808
-1.332454 2.764778
-1.322965 2.770647
-1.313425 2.776414
-1.303832 2.782076
-1.294186 2.787631
-1.284485 2.793077
-1.274729 2.798412
-1.264915 2.803633
-1.255044 2.808738
-1.245113 2.813724
-1.235123 2.818590
-1.225070 2.823333
-1.214955 2.827950
-1.204777 2.832441
-1.194533 2.836801
-1.184224 2.841029
-1.173847 2.845123
-1.163402 2.849081
-1.152887 2.852899
-1.142302 2.856577
-1.131645 2.860110
NaN NaN
-1.131645 2.860110
-1.120925 2.863504
-1.110140 2.866770
-1.099292 2.869909
-1.088383 2.872926
-1.077414 2.875823
-1.066386 2.878602
-1.055300 2.881266
-1.044159 2.883819
-1.032963 2.886262
-1.021714 2.888599
-1.010413 2.890832
-0.999061 2.892964
-0.987661 2.894997
-0.976212 2.896935
-0.964717 2.898780
-0.953177 2.900535
-0.941594 2.902203
-0.929967 2.903786
-0.918301 2.905287
-0.906594 2.906709
-0.894849 2.908055
-0.883068 2.909326
-0.871250 2.910527
-0.859399 2.911660
-0.847515 2.912727
-0.835600 2.913731
-0.823654 2.914675
-0.811680 2.915562
-0.799679 2.916395
-0.787652 2.917175
-0.775600 2.917907
-0.763525 2.918592
-0.751428 2.919233
-0.739311 2.919834
-0.727175 2.920396
-0.715021 2.920923
-0.702850 2.921417
-0.690665 2.921882
-0.678466 2.922319
-0.666254 2.922731
-0.654032 2.923122
-0.641801 2.923494
-0.629561 2.923849
-0.617314 2.924191
-0.605062 2.924522
-0.592806 2.924845
-0.580547 2.925163
-0.568287 2.925478
-0.556027 2.925793
-0.543769 2.926111
-0.531513 2.926434
-0.519261 2.926766
-0.507015 2.927109
-0.494776 2.927465
-0.482545 2.927838
-0.470324 2.928231
-0.458113 2.928645
-0.445915 2.929084
-0.433731 2.929551
-0.421562 2.930047
-0.409409 2.930577
-0.397274 2.931142
-0.385159 2.931746
-0.373063 2.932390
-0.360990 2.933079
-0.348940 2.933814
-0.336915 2.934599
-0.324916 2.935435
-0.312944 2.936326
-0.301001 2.937275
-0.289088 2.938284
-0.277206 2.939356
-0.265357 2.940494
-0.253543 2.941700
-0.241764 2.942978
-0.230022 2.944329
-0.218319 2.945757
-0.206655 2.947264
-0.195032 2.948854
-0.183452 2.950528
-0.171915 2.952290
-0.160424 2.954142
-0.148979 2.956088
-0.137582 2.958129
-0.126234 2.960268
-0.114937 2.962509
-0.103692 2.964854
-0.092500 2.967306
-0.081363 2.969867
-0.070282 2.972540
-0.059259 2.975328
-0.048294 2.978234
-0.037390 2.981260
-0.026547 2.984409
-0.015767 2.987685
-0.005051 2.991088
0.005598 2.994624
0.016181 2.998293
0.026696 3.002099
0.037141 3.006044
NaN NaN
-1.021688 2.089454
-1.015900 2.093545
-1.010127 2.097650
-1.004370 2.101771
-0.998627 2.105907
-0.992899 2.110058
-0.987186 2.114223
-0.981487 2.118403
-0.975803 2.122597
-0.970132 2.126805
-0.964475 2.131027
-0.958832 2.135262
-0.953203 2.139511
-0.947587 2.143774
-0.941984 2.148050
-0.936394 2.152338
-0.930817 2.156639
-0.925252 2.160953
-0.919700 2.165280
-0.914160 2.169618
-0.908632 2.173969
-0.903116 2.178331
-0.897612 2.182706
-0.892119 2.187091
-0.886638 2.191488
-0.881167 2.195897
-0.875708 2.200316
-0.870259 2.204745
-0.864821 2.209186
-0.859393 2.213637
-0.853976 2.218098
-0.848568 2.222569
-0.843171 2.227050
-0.837783 2.231540
-0.832404 2.236040
-0.827035 2.240550
-0.821675 2.245068
-0.816324 2.249596
-0.810982 2.254132
-0.805648 2.258677
-0.800322 2.263230
-0.795005 2.267791
-0.789696 2.272360
-0.784395 2.276937
-0.779101 2.281522
-0.773815 2.286115
-0.768536 2.290714
-0.763264 2.295321
-0.757999 2.299934
-0.752741 2.304555
-0.747489 2.309181
-0.742244 2.313815
-0.737004 2.318454
-0.731771 2.323099
-0.726544 2.327751
-0.721322 2.332407
-0.716106 2.337070
-0.710895 2.341737
-0.705689 2.346410
-0.700488 2.351087
-0.695292 2.355770
-0.690100 2.360456
-0.684913 2.365148
-0.679730 2.369843
-0.674550 2.374542
-0.669375 2.379245
-0.664203 2.383952
-0.659035 2.388662
-0.653869 2.393375
-0.648707 2.398092
-0.643548 2.402811
-0.638392 2.407533
-0.633238 2.412258
-0.628086 2.416985
-0.622936 2.421714
-0.617789 2.426445
-0.612643 2.431177
-0.607499 2.435912
-0.602356 2.440647
-0.597215 2.445385
-0.592074 2.450123
-0.586935 2.454861
-0.581796 2.459601
-0.576657 2.464341
-0.571519 2.469082
-0.566381 2.473822
-0.561243 2.478563
-0.556105 2.483303
-0.550966 2.488043
-0.545827 2.492782
-0.540687 2.497521
-0.535546 2.502258
-0.530404 2.506994
-0.525260 2.511729
-0.520115 2.516463
-0.514968 2.521195
-0.509820 2.525925
-0.504669 2.530652
-0.499516 2.535378
-0.494361 2.540101
-0.489203 2.544822
NaN NaN
-0.489203 2.544822
-0.484044 2.549539
-0.478885 2.554255
-0.473723 2.558969
-0.468561 2.563683
-0.463397 2.568395
-0.458232 2.573105
-0.453066 2.577815
-0.447898 2.582522
-0.442729 2.587229
-0.437558 2.591934
-0.432386 2.596637
-0.427212 2.601339
-0.422037 2.606039
-0.416860 2.610738
-0.411681 2.615435
-0.406501 2.620131
-0.401320 2.624825
-0.396136 2.629517
-0.390951 2.634208
-0.385764 2.638896
-0.380576 2.643583
-0.375385 2.648269
-0.370193 2.652952
-0.364999 2.657634
-0.359803 2.662314
-0.354605 2.666991
-0.349406 2.671667
-0.344204 2.676341
-0.339000 2.681013
-0.333795 2.685683
-0.328587 2.690351
-0.323377 2.695017
-0.318166 2.699681
-0.312952 2.704343
-0.307736 2.709003
-0.302518 2.713660
-0.297297 2.718316
-0.292075 2.722969
-0.286850 2.727620
-0.281623 2.732268
-0.276394 2.736915
-0.271162 2.741559
-0.265928 2.746200
-0.260692 2.750840
-0.255453 2.755477
-0.250212 2.760111
-0.244968 2.764743
-0.239722 2.769373
-0.234474 2.774000
-0.229223 2.778625
-0.223969 2.783247
-0.218713 2.787866
-0.213454 2.792483
-0.208192 2.797097
-0.202928 2.801709
-0.197661 2.806317
-0.192392 2.810924
-0.187120 2.815527
-0.181845 2.820128
-0.176567 2.824725
-0.171286 2.829320
-0.166003 2.833913
-0.160716 2.838502
-0.155427 2.843088
-0.150135 2.847672
-0.144840 2.852252
-0.139542 2.856830
-0.134241 2.861404
-0.128936 2.865976
-0.123629 2.870544
-0.118319 2.875110
-0.113006 2.879672
-0.107689 2.884231
-0.102369 2.888787
-0.097046 2.893340
-0.091720 2.897889
-0.086391 2.902436
-0.081058 2.906979
-0.075722 2.911519
-0.070383 2.916055
-0.065041 2.920588
-0.059695 2.925118
-0.054345 2.929644
-0.048992 2.934167
-0.043636 2.938686
-0.038276 2.943202
-0.032913 2.947715
-0.027546 2.952223
-0.022176 2.956729
-0.016802 2.961230
-0.011424 2.965729
-0.006043 2.970223
-0.000658 2.974714
0.004730 2.979201
0.010122 2.983684
0.015519 2.988164
0.020918 2.992640
0.026322 2.997112
0.031729 3.001580
0.037141 3.006044
NaN NaN
-0.014350 2.001117
-0.014356 2.006142
-0.014359 2.011166
-0.014359 2.016191
-0.014355 2.021216
-0.014349 2.026240
-0.014339 2.031265
-0.014327 2.036290
-0.014311 2.041314
-0.014293 2.046339
-0.014271 2.051364
-0.014246 2.056388
-0.014218 2.061413
-0.014187 2.066438
-0.014154 2.071462
-0.014117 2.076487
-0.014077 2.081512
-0.014034 2.086536
-0.013988 2.091561
-0.013939 2.096586
-0.013887 2.101610
-0.013832 2.106635
-0.013774 2.111660
-0.013714 2.116685
-0.013650 2.121709
-0.013583 2.126734
-0.013513 2.131759
-0.013441 2.136783
-0.013365 2.141808
-0.013287 2.146833
-0.013205 2.151857
-0.013121 2.156882
-0.013034 2.161907
-0.012944 2.166931
-0.012851 2.171956
-0.012755 2.176981
-0.012656 2.182005
-0.012555 2.187030
-0.012450 2.192055
-0.012343 2.197079
-0.012233 2.202104
-0.012120 2.207129
-0.012004 2.212154
-0.011885 2.217178
-0.011764 2.222203
-0.011639 2.227228
-0.011512 2.232252
-0.011382 2.237277
-0.011250 2.242302
-0.011114 2.247326
-0.010976 2.252351
-0.010835 2.257376
-0.010691 2.262400
-0.010545 2.267425
-0.010395 2.272450
-0.010243 2.277474
-0.010088 2.282499
-0.009931 2.287524
-0.009771 2.292548
-0.009608 2.297573
-0.009442 2.302598
-0.009274 2.307623
-0.009103 2.312647
-0.008929 2.317672
-0.008752 2.322697
-0.008573 2.327721
-0.008391 2.332746
-0.008207 2.337771
-0.008020 2.342795
-0.007830 2.347820
-0.007638 2.352845
-0.007443 2.357869
-0.007245 2.362894
-0.007045 2.367919
-0.006842 2.372943
-0.006636 2.377968
-0.006428 2.382993
-0.006217 2.388017
-0.006004 2.393042
-0.005788 2.398067
-0.005570 2.403092
-0.005349 2.408116
-0.005125 2.413141
-0.004899 2.418166
-0.004671 2.423190
-0.004439 2.428215
-0.004206 2.433240
-0.003969 2.438264
-0.003731 2.443289
-0.003489 2.448314
-0.003246 2.453338
-0.002999 2.458363
-0.002751 2.463388
-0.002499 2.468412
-0.002246 2.473437
-0.001989 2.478462
-0.001731 2.483486
-0.001470 2.488511
-0.001206 2.493536
-0.000940 2.498560
-0.000672 2.503585
NaN NaN
-0.000672 2.503585
-0.000401 2.508610
-0.000127 2.513634
0.000148 2.518659
0.000426 2.523684
0.000706 2.528708
0.000989 2.533733
0.001274 2.538757
0.001562 2.543782
0.001851 2.548807
0.002143 2.553831
0.002438 2.558856
0.002735 2.563880
0.003034 2.568905
0.003335 2.573929
0.003639 2.578954
0.003945 2.583979
0.004253 2.589003
0.004563 2.594028
0.004876 2.599052
0.005191 2.604077
0.005508 2.609102
0.005828 2.614126
0.006150 2.619151
0.006474 2.624175
0.006800 2.629200
0.007129 2.634225
0.007459 2.639249
0.007792 2.644274
0.008127 2.649298
0.008465 2.654323
0.008804 2.659348
0.009146 2.664372
0.009490 2.669397
0.009836 2.674421
0.010184 2.679446
0.010534 2.684470
0.010887 2.689495
0.011242 2.694520
0.011598 2.699544
0.011957 2.704569
0.012318 2.709593
0.012682 2.714618
0.013047 2.719643
0.013414 2.724667
0.013784 2.729692
0.014155 2.734716
0.014529 2.739741
0.014905 2.744766
0.015283 2.749790
0.015663 2.754815
0.016045 2.759839
0.016429 2.764864
0.016815 2.769889
0.017203 2.774913
0.017593 2.779938
0.017985 2.784962
0.018379 2.789987
0.018775 2.795011
0.019173 2.800036
0.019574 2.805061
0.019976 2.810085
0.020380 2.815110
0.020786 2.820134
0.021194 2.825159
0.021604 2.830184
0.022016 2.835208
0.022430 2.840233
0.022846 2.845257
0.023264 2.850282
0.023684 2.855307
0.024105 2.860331
0.024529 2.865356
0.024954 2.870380
0.025382 2.875405
0.025811 2.880430
0.026242 2.885454
0.026675 2.890479
0.027110 2.895503
0.027547 2.900528
0.027986 2.905552
0.028426 2.910577
0.028869 2.915602
0.029313 2.920626
0.029759 2.925651
0.030207 2.930675
0.030657 2.935700
0.031108 2.940725
0.031562 2.945749
0.032017 2.950774
0.032474 2.955798
0.032933 2.960823
0.033393 2.965848
0.033855 2.970872
0.034320 2.975897
0.034785 2.980921
0.035253 2.985946
0.035722 2.990971
0.036193 2.995995
0.036666 3.001020
0.037141 3.006044
NaN NaN
-0.014350 2.001117
-0.009383 2.006096
-0.004412 2.011073
0.000561 2.016046
0.005538 2.021016
0.010517 2.025984
0.015499 2.030948
0.020485 2.035910
0.025472 2.040869
0.030463 2.045825
0.035456 2.050779
0.040452 2.055730
0.045450 2.060678
0.050451 2.065624
0.055455 2.070568
0.060460 2.075509
0.065469 2.080447
0.070479 2.085384
0.075492 2.090318
0.080507 2.095250
0.085524 2.100179
0.090543 2.105107
0.095564 2.110032
0.100587 2.114956
0.105613 2.119878
0.110640 2.124797
0.115669 2.129715
0.120699 2.134631
0.125732 2.139545
0.130766 2.144458
0.135802 2.149369
0.140839 2.154278
0.145879 2.159186
0.150919 2.164092
0.155961 2.168997
0.161004 2.173901
0.166049 2.178803
0.171095 2.183703
0.176142 2.188603
0.181191 2.193501
0.186240 2.198399
0.191291 2.203295
0.196343 2.208190
0.201395 2.213084
0.206449 2.217977
0.211503 2.222869
0.216559 2.227761
0.221615 2.232652
0.226672 2.237541
0.231729 2.242431
0.236788 2.247319
0.241846 2.252207
0.246906 2.257095
0.251965 2.261982
0.257026 2.266868
0.262086 2.271755
0.267147 2.276640
0.272208 2.281526
0.277270 2.286411
0.282331 2.291297
0.287393 2.296182
0.292455 2.301067
0.297517 2.305952
0.302579 2.310837
0.307640 2.315722
0.312702 2.320607
0.317763 2.325492
0.322825 2.330378
0.327885 2.335264
0.332946 2.340150
0.338006 2.345037
0.343066 2.349924
0.348125 2.354811
0.353184 2.359699
0.358242 2.364588
0.363300 2.369477
0.368356 2.374367
0.373412 2.379258
0.378468 2.384150
0.383522 2.389042
0.388576 2.393935
0.393628 2.398829
0.398680 2.403725
0.403731 2.408621
0.408780 2.413518
0.413828 2.418417
0.418876 2.423316
0.423921 2.428217
0.428966 2.433119
0.434009 2.438023
0.439051 2.442928
0.444092 2.447834
0.449130 2.452742
0.454168 2.457652
0.459203 2.462563
0.464238 2.467475
0.469270 2.472390
0.474301 2.477306
0.479329 2.482224
0.484356 2.487144
0.489381 2.492066
NaN NaN
0.489381 2.492066
0.494405 2.496990
0.499426 2.501916
0.504446 2.506844
0.509463 2.511775
0.514478 2.516708
0.519491 2.521643
0.524501 2.526580
0.529509 2.531520
0.534515 2.536462
0.539518 2.541407
0.544518 2.546354
0.549516 2.551304
0.554511 2.556257
0.559503 2.561212
0.564493 2.566170
0.569480 2.571132
0.574463 2.576095
0.579444 2.581062
0.584422 2.586032
0.589397 2.591005
0.594368 2.595982
0.599337 2.600961
0.604302 2.605944
0.609264 2.610929
0.614222 2.615919
0.619177 2.620912
0.624129 2.625908
0.629077 2.630908
0.634021 2.635911
0.638962 2.640918
0.643899 2.645929
0.648832 2.650943
0.653761 2.655962
0.658687 2.660984
0.663608 2.666010
0.668526 2.671040
0.673440 2.676074
0.678349 2.681113
0.683254 2.686155
0.688155 2.691202
0.693052 2.696253
0.697944 2.701308
0.702832 2.706368
0.707716 2.711432
0.712595 2.716501
0.717469 2.721574
0.722339 2.726652
0.727204 2.731735
0.732065 2.736822
0.736920 2.741915
0.741771 2.747012
0.746617 2.752114
0.751458 2.757220
0.756293 2.762332
0.761124 2.767449
0.765950 2.772572
0.770770 2.777699
0.775585 2.782832
0.780395 2.787970
0.785199 2.793113
0.789998 2.798262
0.794792 2.803416
0.799580 2.808576
0.804362 2.813741
0.809139 2.818912
0.813910 2.824089
0.818675 2.829272
0.823434 2.834460
0.828188 2.839654
0.832936 2.844854
0.837677 2.850061
0.842413 2.855273
0.847142 2.860491
0.851865 2.865716
0.856582 2.870947
0.861293 2.876184
0.865997 2.881427
0.870695 2.886677
0.875386 2.891933
0.880071 2.897196
0.884750 2.902466
0.889422 2.907742
0.894087 2.913024
0.898745 2.918314
0.903396 2.923610
0.908041 2.928913
0.912679 2.934223
0.917309 2.939540
0.921933 2.944864
0.926550 2.950195
0.931159 2.955534
0.935762 2.960879
0.940357 2.966232
0.944944 2.971592
0.949525 2.976959
0.954097 2.982334
0.958663 2.987717
0.963221 2.993106
0.967771 2.998504
0.972314 3.003909
NaN NaN
1.017651 1.999687
1.012712 2.004682
1.007770 2.009673
1.002824 2.014662
0.997876 2.019647
0.992925 2.024630
0.987972 2.029610
0.983015 2.034587
0.978056 2.039562
0.973094 2.044534
0.968130 2.049503
0.963163 2.054470
0.958193 2.059434
0.953221 2.064396
0.948247 2.069355
0.943270 2.074312
0.938291 2.079267
0.933310 2.084219
0.928326 2.089169
0.923341 2.094117
0.918353 2.099063
0.913363 2.104007
0.908371 2.108949
0.903377 2.113889
0.898382 2.118827
0.893384 2.123763
0.888385 2.128697
0.883383 2.133630
0.878380 2.138560
0.873376 2.143489
0.868370 2.148417
0.863362 2.153343
0.858353 2.158267
0.853342 2.163190
0.848330 2.168112
0.843316 2.173032
0.838301 2.177951
0.833285 2.182868
0.828268 2.187785
0.823249 2.192700
0.818229 2.197614
0.813209 2.202527
0.808187 2.207439
0.803164 2.212349
0.798140 2.217259
0.793116 2.222169
0.788090 2.227077
0.783064 2.231984
0.778037 2.236891
0.773010 2.241797
0.767981 2.246703
0.762953 2.251608
0.757923 2.256512
0.752893 2.261416
0.747863 2.266319
0.742832 2.271222
0.737801 2.276125
0.732770 2.281027
0.727739 2.285930
0.722707 2.290832
0.717675 2.295733
0.712643 2.300635
0.707611 2.305537
0.702579 2.310439
0.697547 2.315340
0.692515 2.320242
0.687484 2.325144
0.682452 2.330046
0.677421 2.334949
0.672390 2.339852
0.667359 2.344755
0.662329 2.349658
0.657300 2.354562
0.652270 2.359467
0.647242 2.364372
0.642214 2.369278
0.637186 2.374184
0.632160 2.379091
0.627134 2.383999
0.622108 2.388907
0.617084 2.393817
0.612061 2.398727
0.607038 2.403638
0.602017 2.408550
0.596996 2.413464
0.591977 2.418378
0.586959 2.423293
0.581942 2.428210
0.576926 2.433128
0.571912 2.438047
0.566898 2.442968
0.561887 2.447890
0.556876 2.452813
0.551867 2.457738
0.546860 2.462664
0.541854 2.467592
0.536850 2.472522
0.531848 2.477453
0.526847 2.482386
0.521848 2.487321
0.516851 2.492258
NaN NaN
0.516851 2.492258
0.511856 2.497197
0.506862 2.502138
0.501870 2.507081
0.496880 2.512027
0.491893 2.516974
0.486907 2.521923
0.481924 2.526875
0.476943 2.531829
0.471965 2.536786
0.466989 2.541745
0.462015 2.546706
0.457044 2.551671
0.452076 2.556637
0.447111 2.561607
0.442148 2.566579
0.437188 2.571554
0.432231 2.576532
0.427277 2.581513
0.422326 2.586497
0.417378 2.591484
0.412433 2.596474
0.407491 2.601467
0.402553 2.606464
0.397618 2.611464
0.392686 2.616467
0.387758 2.621474
0.382834 2.626484
0.377913 2.631498
0.372995 2.636516
0.368082 2.641537
0.363172 2.646563
0.358266 2.651592
0.353364 2.656624
0.348466 2.661661
0.343572 2.666702
0.338682 2.671747
0.333796 2.676796
0.328914 2.681850
0.324037 2.686907
0.319164 2.691969
0.314295 2.697036
0.309431 2.702107
0.304572 2.707182
0.299717 2.712262
0.294867 2.717347
0.290021 2.722436
0.285180 2.727531
0.280345 2.732630
0.275514 2.737734
0.270688 2.742843
0.265867 2.747957
0.261051 2.753076
0.256240 2.758200
0.251435 2.763330
0.246635 2.768465
0.241840 2.773605
0.237051 2.778751
0.232267 2.783902
0.227489 2.789058
0.222716 2.794221
0.217949 2.799389
0.213188 2.804562
0.208432 2.809742
0.203683 2.814927
0.198939 2.820119
0.194202 2.825316
0.189470 2.830520
0.184745 2.835729
0.180025 2.840945
0.175312 2.846167
0.170606 2.851395
0.165905 2.856630
0.161211 2.861871
0.156524 2.867118
0.151843 2.872372
0.147169 2.877633
0.142501 2.882901
0.137841 2.888175
0.133187 2.893456
0.128540 2.898744
0.123900 2.904039
0.119266 2.909340
0.114640 2.914649
0.110021 2.919965
0.105410 2.925289
0.100805 2.930619
0.096208 2.935957
0.091618 2.941302
0.087036 2.946655
0.082461 2.952015
0.077894 2.957383
0.073335 2.962758
0.068783 2.968142
0.064239 2.973532
0.059702 2.978931
0.055174 2.984338
0.050654 2.989752
0.046141 2.995175
0.041637 3.000605
0.037141 3.006044
NaN NaN
1.017651 1.999687
1.017679 2.004708
1.017703 2.009730
1.017725 2.014751
1.017744 2.019772
1.017759 2.024793
1.017772 2.029814
1.017782 2.034835
1.017789 2.039856
1.017793 2.044878
1.017794 2.049899
1.017792 2.054920
1.017787 2.059941
1.017779 2.064962
1.017768 2.069983
1.017754 2.075004
1.017738 2.080025
1.017718 2.085047
1.017696 2.090068
1.017671 2.095089
1.017643 2.100110
1.017612 2.105131
1.017578 2.110152
1.017541 2.115173
1.017501 2.120194
1.017459 2.125216
1.017414 2.130237
1.017365 2.135258
1.017315 2.140279
1.017261 2.145300
1.017204 2.150321
1.017145 2.155342
1.017083 2.160364
1.017018 2.165385
1.016950 2.170406
1.016879 2.175427
1.016806 2.180448
1.016730 2.185469
1.016651 2.190490
1.016569 2.195511
1.016485 2.200533
1.016398 2.205554
1.016308 2.210575
1.016216 2.215596
1.016120 2.220617
1.016022 2.225638
1.015921 2.230659
1.015818 2.235681
1.015712 2.240702
1.015603 2.245723
1.015492 2.250744
1.015377 2.255765
1.015260 2.260786
1.015141 2.265807
1.015019 2.270828
1.014894 2.275850
1.014766 2.280871
1.014636 2.285892
1.014503 2.290913
1.014368 2.295934
1.014230 2.300955
1.014089 2.305976
1.013946 2.310998
1.013800 2.316019
1.013652 2.321040
1.013501 2.326061
1.013347 2.331082
1.013191 2.336103
1.013032 2.341124
1.012870 2.346145
1.012707 2.351167
1.012540 2.356188
1.012371 2.361209
1.012199 2.366230
1.012025 2.371251
1.011849 2.376272
1.011670 2.381293
1.011488 2.386314
1.011304 2.391336
1.011117 2.396357
1.010928 2.401378
1.010736 2.406399
1.010542 2.411420
1.010346 2.416441
1.010146 2.421462
1.009945 2.426484
1.009741 2.431505
1.009534 2.436526
1.009326 2.441547
1.009114 2.446568
1.008900 2.451589
1.008684 2.456610
1.008466 2.461631
1.008245 2.466653
1.008021 2.471674
1.007795 2.476695
1.007567 2.481716
1.007337 2.486737
1.007104 2.491758
1.006868 2.496779
1.006630 2.501801
NaN NaN
1.006630 2.501801
1.006390 2.506822
1.006148 2.511843
1.005903 2.516864
1.005656 2.521885
1.005407 2.526906
1.005155 2.531927
1.004901 2.536948
1.004645 2.541969
1.004387 2.546990
1.004126 2.552011
1.003863 2.557032
1.003598 2.562054
1.003330 2.567075
1.003061 2.572096
1.002789 2.577117
1.002515 2.582138
1.002238 2.587159
1.001960 2.592180
1.001679 2.597201
1.001396 2.602222
1.001111 2.607243
1.000823 2.612264
1.000534 2.617285
1.000242 2.622307
0.999949 2.627328
0.999653 2.632349
0.999354 2.637370
0.999054 2.642391
0.998752 2.647412
0.998447 2.652433
0.998141 2.657454
0.997832 2.662475
0.997521 2.667496
0.997209 2.672517
0.996894 2.677539
0.996577 2.682560
0.996258 2.687581
0.995936 2.692602
0.995613 2.697623
0.995288 2.702644
0.994961 2.707665
0.994631 2.712686
0.994300 2.717707
0.993967 2.722728
0.993631 2.727749
0.993294 2.732770
0.992955 2.737792
0.992613 2.742813
0.992270 2.747834
0.991925 2.752855
0.991578 2.757876
0.991229 2.762897
0.990877 2.767918
0.990524 2.772939
0.990169 2.777960
0.989812 2.782981
0.989454 2.788002
0.989093 2.793023
0.988730 2.798045
0.988366 2.803066
0.987999 2.808087
0.987631 2.813108
0.987261 2.818129
0.986889 2.823150
0.986515 2.828171
0.986139 2.833192
0.985761 2.838213
0.985382 2.843234
0.985001 2.848255
0.984617 2.853277
0.984233 2.858298
0.983846 2.863319
0.983457 2.868340
0.983067 2.873361
0.982675 2.878382
0.982281 2.883403
0.981885 2.888424
0.981488 2.893445
0.981089 2.898466
0.980688 2.903487
0.980285 2.908508
0.979881 2.913530
0.979475 2.918551
0.979067 2.923572
0.978657 2.928593
0.978246 2.933614
0.977833 2.938635
0.977418 2.943656
0.977002 2.948677
0.976584 2.953698
0.976164 2.958719
0.975743 2.963740
0.975320 2.968761
0.974895 2.973783
0.974469 2.978804
0.974041 2.983825
0.973612 2.988846
0.973181 2.993867
0.972748 2.998888
0.972314 3.003909
NaN NaN
2.024253 2.077376
2.018547 2.081564
2.012857 2.085767
2.007180 2.089984
2.001518 2.094215
1.995869 2.098460
1.990235 2.102719
1.984614 2.106991
1.979006 2.111277
1.973412 2.115576
1.967831 2.119889
1.962263 2.124214
1.956708 2.128552
1.951165 2.132903
1.945634 2.137266
1.940116 2.141641
1.934610 2.146028
1.929115 2.150427
1.923633 2.154838
1.918162 2.159260
1.912702 2.163694
1.907253 2.168139
1.901815 2.172594
1.896388 2.177061
1.890972 2.181538
1.885566 2.186025
1.880170 2.190523
1.874784 2.195031
1.869409 2.199548
1.864043 2.204076
1.858686 2.208613
1.853339 2.213159
1.848001 2.217715
1.842672 2.222279
1.837352 2.226852
1.832040 2.231434
1.826737 2.236025
1.821442 2.240623
1.816156 2.245230
1.810877 2.249845
1.805606 2.254467
1.800343 2.259097
1.795087 2.263735
1.789838 2.268380
1.784596 2.273031
1.779361 2.277690
1.774133 2.282355
1.768911 2.287027
1.763696 2.291705
1.758487 2.296389
1.753283 2.301079
1.748086 2.305775
1.742894 2.310477
1.737708 2.315184
1.732526 2.319896
1.727350 2.324614
1.722179 2.329336
1.717013 2.334063
1.711851 2.338794
1.706693 2.343530
1.701540 2.348270
1.696390 2.353014
1.691245 2.357762
1.686103 2.362514
1.680964 2.367269
1.675829 2.372027
1.670697 2.376789
1.665568 2.381553
1.660442 2.386320
1.655318 2.391090
1.650197 2.395862
1.645078 2.400636
1.639961 2.405413
1.634845 2.410191
1.629732 2.414971
1.624620 2.419752
1.619509 2.424535
1.614400 2.429319
1.609291 2.434104
1.604183 2.438890
1.599076 2.443676
1.593970 2.448463
1.588863 2.453250
1.583757 2.458037
1.578650 2.462824
1.573544 2.467611
1.568437 2.472397
1.563329 2.477183
1.558220 2.481968
1.553111 2.486752
1.548000 2.491534
1.542888 2.496316
1.537774 2.501095
1.532659 2.505874
1.527542 2.510650
1.522423 2.515424
1.517301 2.520196
1.512177 2.524966
1.507051 2.529733
1.501922 2.534497
1.496789 2.539258
NaN NaN
1.496789 2.539258
1.491656 2.544016
1.486521 2.548772
1.481384 2.553526
1.476245 2.558279
1.471104 2.563029
1.465962 2.567778
1.460817 2.572525
1.455671 2.577270
1.450523 2.582013
1.445373 2.586754
1.440221 2.591494
1.435067 2.596231
1.429911 2.600967
1.424753 2.605700
1.419594 2.610432
1.414432 2.615161
1.409268 2.619889
1.404103 2.624614
1.398935 2.629338
1.393765 2.634059
1.388593 2.638779
1.383419 2.643496
1.378244 2.648212
1.373065 2.652925
1.367885 2.657636
1.362703 2.662345
1.357519 2.667052
1.352332 2.671756
1.347143 2.676459
1.341952 2.681159
1.336759 2.685857
1.331564 2.690553
1.326366 2.695247
1.321167 2.699938
1.315964 2.704628
1.310760 2.709315
1.305554 2.713999
1.300345 2.718682
1.295133 2.723362
1.289920 2.728039
1.284704 2.732715
1.279486 2.737388
1.274265 2.742059
1.269042 2.746727
1.263817 2.751393
1.258589 2.756056
1.253359 2.760717
1.248126 2.765376
1.242891 2.770032
1.237654 2.774686
1.232414 2.779337
1.227171 2.783986
1.221926 2.788632
1.216679 2.793276
1.211428 2.797917
1.206176 2.802556
1.200921 2.807192
1.195663 2.811825
1.190402 2.816456
1.185139 2.821084
1.179874 2.825710
1.174605 2.830333
1.169334 2.834953
1.164061 2.839571
1.158785 2.844186
1.153506 2.848798
1.148224 2.853408
1.142939 2.858014
1.137652 2.862619
1.132362 2.867220
1.127070 2.871819
1.121774 2.876414
1.116476 2.881007
1.111175 2.885598
1.105871 2.890185
1.100564 2.894769
1.095255 2.899351
1.089942 2.903930
1.084627 2.908506
1.079309 2.913079
1.073988 2.917649
1.068663 2.922216
1.063336 2.926780
1.058006 2.931342
1.052674 2.935900
1.047338 2.940455
1.041999 2.945008
1.036657 2.949557
1.031312 2.954103
1.025964 2.958647
1.020613 2.963187
1.015259 2.967724
1.009901 2.972258
1.004541 2.976789
0.999178 2.981317
0.993811 2.985842
0.988442 2.990363
0.983069 2.994882
0.977693 2.999397
0.972314 3.003909
NaN NaN
3.028946 2.145123
3.019765 2.151625
3.010620 2.158201
3.001511 2.164847
2.992436 2.171562
2.983394 2.178344
2.974385 2.185191
2.965407 2.192100
2.956460 2.199070
2.947541 2.206098
2.938651 2.213183
2.929788 2.220322
2.920951 2.227513
2.912140 2.234755
2.903352 2.242045
2.894587 2.249380
2.885845 2.256760
2.877123 2.264182
2.868422 2.271644
2.859739 2.279144
2.851074 2.286679
2.842426 2.294248
2.833794 2.301849
2.825177 2.309479
2.816573 2.317137
2.807982 2.324820
2.799403 2.332527
2.790835 2.340255
2.782276 2.348002
2.773725 2.355766
2.765183 2.363546
2.756646 2.371338
2.748116 2.379142
2.739589 2.386954
2.731066 2.394773
2.722546 2.402598
2.714027 2.410424
2.705508 2.418252
2.696988 2.426078
2.688467 2.433900
2.679943 2.441717
2.671415 2.449527
2.662883 2.457326
2.654344 2.465114
2.645799 2.472888
2.637245 2.480647
2.628683 2.488387
2.620111 2.496107
2.611527 2.503805
2.602932 2.511480
2.594323 2.519127
2.585701 2.526747
2.577063 2.534336
2.568409 2.541893
2.559737 2.549416
2.551048 2.556902
2.542339 2.564349
2.533610 2.571755
2.524859 2.579119
2.516086 2.586438
2.507290 2.593711
2.498469 2.600934
2.489623 2.608106
2.480750 2.615226
2.471849 2.622290
2.462920 2.629297
2.453962 2.636244
2.444972 2.643131
2.435951 2.649954
2.426898 2.656711
2.417810 2.663401
2.408688 2.670022
2.399530 2.676570
2.390335 2.683046
2.381102 2.689445
2.371830 2.695766
2.362518 2.702008
2.353166 2.708167
2.343771 2.714243
2.334333 2.720232
2.324851 2.726133
2.315324 2.731944
2.305751 2.737663
2.296131 2.743287
2.286462 2.748815
2.276744 2.754244
2.266976 2.759573
2.257157 2.764799
2.247285 2.769921
2.237360 2.774935
2.227380 2.779841
2.217345 2.784636
2.207253 2.789318
2.197104 2.793885
2.186897 2.798335
2.176630 2.802665
2.166302 2.806875
2.155912 2.810961
2.145460 2.814922
2.134944 2.818755
2.124364 2.822459
NaN NaN
2.124364 2.822459
2.113725 2.826036
2.103028 2.829498
2.092274 2.832846
2.081464 2.836082
2.070601 2.839210
2.059684 2.842231
2.048715 2.845149
2.037695 2.847966
2.026626 2.850683
2.015509 2.853304
2.004345 2.855831
1.993135 2.858267
1.981880 2.860614
1.970583 2.862874
1.959243 2.865050
1.947862 2.867144
1.936442 2.869159
1.924984 2.871097
1.913488 2.872962
1.901956 2.874754
1.890390 2.876477
1.878791 2.878134
1.867159 2.879725
1.855496 2.881255
1.843804 2.882726
1.832083 2.884140
1.820334 2.885499
1.808560 2.886806
1.796761 2.888063
1.784938 2.889273
1.773094 2.890439
1.761228 2.891562
1.749342 2.892646
1.737437 2.893693
1.725515 2.894704
1.713577 2.895684
1.701624 2.896633
1.689657 2.897555
1.677678 2.898452
1.665688 2.899327
1.653687 2.900182
1.641678 2.901019
1.629661 2.901841
1.617638 2.902650
1.605610 2.903449
1.593578 2.904241
1.581544 2.905027
1.569508 2.905811
1.557472 2.906594
1.545437 2.907380
1.533404 2.908170
1.521375 2.908967
1.509351 2.909774
1.497332 2.910593
1.485321 2.911426
1.473319 2.912277
1.461326 2.913147
1.449344 2.914038
1.437374 2.914954
1.425418 2.915897
1.413476 2.916869
1.401550 2.917873
1.389642 2.918911
1.377751 2.919986
1.365881 2.921100
1.354031 2.922256
1.342203 2.923456
1.330398 2.924702
1.318618 2.925997
1.306864 2.927344
1.295136 2.928744
1.283437 2.930202
1.271767 2.931717
1.260128 2.933295
1.248521 2.934936
1.236947 2.936643
1.225407 2.938419
1.213903 2.940267
1.202436 2.942188
1.191006 2.944185
1.179617 2.946260
1.168267 2.948417
1.156959 2.950657
1.145695 2.952984
1.134474 2.955398
1.123299 2.957904
1.112171 2.960503
1.101091 2.963198
1.090060 2.965991
1.079079 2.968885
1.068150 2.971882
1.057273 2.974985
1.046451 2.978196
1.035684 2.981518
1.024974 2.984952
1.014321 2.988503
1.003728 2.992171
0.993195 2.995960
0.982723 2.999872
0.972314 3.003909


==> ni35vib.dat <==
NaN NaN
0.000000 0.000000
-0.000001 0.005011
-0.000003 0.010021
-0.000006 0.015032
-0.000010 0.020043
-0.000016 0.025053
-0.000022 0.030064
-0.000030 0.035074
-0.000039 0.040085
-0.000050 0.045096
-0.000061 0.050106
-0.000073 0.055117
-0.000087 0.060128
-0.000101 0.065138
-0.000116 0.070149
-0.000133 0.075160
-0.000150 0.080170
-0.000168 0.085181
-0.000188 0.090192
-0.000208 0.095202
-0.000229 0.100213
-0.000251 0.105223
-0.000273 0.110234
-0.000297 0.115245
-0.000321 0.120255
-0.000346 0.125266
-0.000372 0.130277
-0.000398 0.135287
-0.000425 0.140298
-0.000453 0.145309
-0.000482 0.150319
-0.000511 0.155330
-0.000541 0.160340
-0.000571 0.165351
-0.000602 0.170362
-0.000633 0.175372
-0.000665 0.180383
-0.000698 0.185394
-0.000731 0.190404
-0.000764 0.195415
-0.000798 0.200426
-0.000832 0.205436
-0.000867 0.210447
-0.000902 0.215457
-0.000937 0.220468
-0.000973 0.225479
-0.001009 0.230489
-0.001045 0.235500
-0.001081 0.240511
-0.001118 0.245521
-0.001155 0.250532
-0.001192 0.255543
-0.001230 0.260553
-0.001267 0.265564
-0.001305 0.270575
-0.001342 0.275585
-0.001380 0.280596
-0.001418 0.285606
-0.001456 0.290617
-0.001494 0.295628
-0.001532 0.300638
-0.001570 0.305649
-0.001607 0.310660
-0.001645 0.315670
-0.001683 0.320681
-0.001720 0.325692
-0.001758 0.330702
-0.001795 0.335713
-0.001832 0.340723
-0.001869 0.345734
-0.001905 0.350745
-0.001942 0.355755
-0.001978 0.360766
-0.002014 0.365777
-0.002049 0.370787
-0.002084 0.375798
-0.002119 0.380809
-0.002154 0.385819
-0.002188 0.390830
-0.002221 0.395840
-0.002255 0.400851
-0.002287 0.405862
-0.002319 0.410872
-0.002351 0.415883
-0.002382 0.420894
-0.002413 0.425904
-0.002443 0.430915
-0.002472 0.435926
-0.002501 0.440936
-0.002529 0.445947
-0.002557 0.450958
-0.002584 0.455968
-0.002610 0.460979
-0.002635 0.465989
-0.002660 0.471000
-0.002684 0.476011
-0.002707 0.481021
-0.002729 0.486032
-0.002751 0.491043
-0.002771 0.496053
-0.002791 0.501064
NaN NaN
-0.002791 0.501064
-0.002809 0.506075
-0.002827 0.511085
-0.002844 0.516096
-0.002860 0.521106
-0.002875 0.526117
-0.002889 0.531128
-0.002902 0.536138
-0.002914 0.541149
-0.002924 0.546159
-0.002934 0.551170
-0.002943 0.556181
-0.002950 0.561191
-0.002956 0.566202
-0.002962 0.571212
-0.002966 0.576223
-0.002969 0.581234
-0.002970 0.586244
-0.002971 0.591255
-0.002970 0.596266
-0.002968 0.601276
-0.002965 0.606287
-0.002960 0.611297
-0.002954 0.616308
-0.002947 0.621319
-0.002939 0.626329
-0.002929 0.631340
-0.002918 0.636350
-0.002905 0.641361
-0.002891 0.646372
-0.002876 0.651382
-0.002859 0.656393
-0.002841 0.661404
-0.002821 0.666414
-0.002800 0.671425
-0.002777 0.676435
-0.002752 0.681446
-0.002727 0.686457
-0.002699 0.691467
-0.002670 0.696478
-0.002640 0.701488
-0.002608 0.706499
-0.002574 0.711510
-0.002538 0.716520
-0.002501 0.721531
-0.002462 0.726541
-0.002422 0.731552
-0.002380 0.736563
-0.002336 0.741573
-0.002290 0.746584
-0.002243 0.751595
-0.002194 0.756605
-0.002143 0.761616
-0.002090 0.766626
-0.002035 0.771637
-0.001979 0.776648
-0.001920 0.781658
-0.001860 0.786669
-0.001798 0.791679
-0.001734 0.796690
-0.001668 0.801701
-0.001600 0.806711
-0.001530 0.811722
-0.001458 0.816732
-0.001384 0.821743
-0.001308 0.826754
-0.001230 0.831764
-0.001150 0.836775
-0.001068 0.841786
-0.000984 0.846796
-0.000898 0.851807
-0.000809 0.856817
-0.000719 0.861828
-0.000626 0.866839
-0.000531 0.871849
-0.000434 0.876860
-0.000334 0.881870
-0.000233 0.886881
-0.000129 0.891892
-0.000023 0.896902
0.000085 0.901913
0.000196 0.906924
0.000309 0.911934
0.000424 0.916945
0.000542 0.921955
0.000662 0.926966
0.000784 0.931977
0.000909 0.936987
0.001036 0.941998
0.001166 0.947008
0.001298 0.952019
0.001432 0.957030
0.001570 0.962040
0.001709 0.967051
0.001851 0.972061
0.001996 0.977072
0.002143 0.982083
0.002293 0.987093
0.002445 0.992104
0.002600 0.997115
0.002758 1.002125
NaN NaN
0.002758 1.002125
0.007744 1.001967
0.012730 1.001811
0.017716 1.001657
0.022702 1.001505
0.027689 1.001355
0.032675 1.001206
0.037661 1.001060
0.042647 1.000915
0.047634 1.000773
0.052620 1.000632
0.057606 1.000493
0.062592 1.000356
0.067579 1.000221
0.072565 1.000088
0.077551 0.999957
0.082537 0.999827
0.087523 0.999700
0.092510 0.999574
0.097496 0.999451
0.102482 0.999329
0.107468 0.999209
0.112455 0.999091
0.117441 0.998975
0.122427 0.998861
0.127413 0.998748
0.132400 0.998638
0.137386 0.998529
0.142372 0.998423
0.147358 0.998318
0.152344 0.998215
0.157331 0.998114
0.162317 0.998015
0.167303 0.997917
0.172289 0.997822
0.177276 0.997728
0.182262 0.997636
0.187248 0.997546
0.192234 0.997458
0.197221 0.997372
0.202207 0.997288
0.207193 0.997205
0.212179 0.997125
0.217165 0.997046
0.222152 0.996969
0.227138 0.996894
0.232124 0.996821
0.237110 0.996749
0.242097 0.996680
0.247083 0.996612
0.252069 0.996546
0.257055 0.996482
0.262042 0.996420
0.267028 0.996360
0.272014 0.996301
0.277000 0.996244
0.281986 0.996190
0.286973 0.996137
0.291959 0.996085
0.296945 0.996036
0.301931 0.995989
0.306918 0.995943
0.311904 0.995899
0.316890 0.995857
0.321876 0.995817
0.326862 0.995778
0.331849 0.995742
0.336835 0.995707
0.341821 0.995674
0.346807 0.995643
0.351794 0.995613
0.356780 0.995586
0.361766 0.995560
0.366752 0.995536
0.371739 0.995514
0.376725 0.995493
0.381711 0.995475
0.386697 0.995458
0.391683 0.995443
0.396670 0.995430
0.401656 0.995419
0.406642 0.995409
0.411628 0.995401
0.416615 0.995395
0.421601 0.995391
0.426587 0.995389
0.431573 0.995388
0.436560 0.995389
0.441546 0.995392
0.446532 0.995397
0.451518 0.995403
0.456504 0.995411
0.461491 0.995421
0.466477 0.995433
0.471463 0.995447
0.476449 0.995462
0.481436 0.995479
0.486422 0.995498
0.491408 0.995519
0.496394 0.995541
0.501381 0.995565
NaN NaN
0.501381 0.995565
0.506367 0.995591
0.511353 0.995618
0.516339 0.995647
0.521325 0.995678
0.526312 0.995710
0.531298 0.995744
0.536284 0.995779
0.541270 0.995815
0.546256 0.995853
0.551242 0.995892
0.556229 0.995932
0.561215 0.995974
0.566201 0.996017
0.571187 0.996061
0.576173 0.996106
0.581160 0.996152
0.586146 0.996199
0.591132 0.996247
0.596118 0.996297
0.601104 0.996347
0.606091 0.996398
0.611077 0.996450
0.616063 0.996502
0.621049 0.996556
0.626035 0.996610
0.631022 0.996665
0.636008 0.996720
0.640994 0.996777
0.645980 0.996834
0.650966 0.996891
0.655953 0.996949
0.660939 0.997007
0.665925 0.997066
0.670911 0.997125
0.675897 0.997185
0.680884 0.997245
0.685870 0.997305
0.690856 0.997365
0.695842 0.997426
0.700828 0.997487
0.705815 0.997547
0.710801 0.997608
0.715787 0.997670
0.720773 0.997731
0.725759 0.997792
0.730745 0.997853
0.735732 0.997914
0.740718 0.997974
0.745704 0.998035
0.750690 0.998095
0.755676 0.998155
0.760663 0.998215
0.765649 0.998275
0.770635 0.998334
0.775621 0.998393
0.780607 0.998451
0.785594 0.998509
0.790580 0.998566
0.795566 0.998623
0.800552 0.998679
0.805538 0.998735
0.810525 0.998790
0.815511 0.998844
0.820497 0.998897
0.825483 0.998950
0.830469 0.999002
0.835456 0.999052
0.840442 0.999102
0.845428 0.999152
0.850414 0.999200
0.855400 0.999247
0.860387 0.999293
0.865373 0.999338
0.870359 0.999382
0.875345 0.999424
0.880331 0.999466
0.885318 0.999506
0.890304 0.999545
0.895290 0.999583
0.900276 0.999619
0.905262 0.999654
0.910248 0.999687
0.915235 0.999719
0.920221 0.999750
0.925207 0.999778
0.930193 0.999806
0.935179 0.999831
0.940166 0.999855
0.945152 0.999878
0.950138 0.999898
0.955124 0.999917
0.960110 0.999934
0.965097 0.999949
0.970083 0.999962
0.975069 0.999974
0.980055 0.999983
0.985041 0.999990
0.990028 0.999996
0.995014 0.999999
1.000000 1.000000
NaN NaN
0.002758 1.002125
0.002919 1.007135
0.003085 1.012145
0.003256 1.017155
0.003431 1.022165
0.003611 1.027174
0.003796 1.032184
0.003985 1.037194
0.004178 1.042204
0.004375 1.047214
0.004576 1.052224
0.004781 1.057233
0.004990 1.062243
0.005202 1.067253
0.005419 1.072263
0.005638 1.077273
0.005861 1.082283
0.006088 1.087292
0.006317 1.092302
0.006550 1.097312
0.006786 1.102322
0.007025 1.107332
0.007266 1.112342
0.007510 1.117352
0.007757 1.122361
0.008006 1.127371
0.008258 1.132381
0.008512 1.137391
0.008768 1.142401
0.009026 1.147411
0.009286 1.152420
0.009548 1.157430
0.009812 1.162440
0.010078 1.167450
0.010345 1.172460
0.010614 1.177470
0.010884 1.182480
0.011155 1.187489
0.011428 1.192499
0.011702 1.197509
0.011976 1.202519
0.012252 1.207529
0.012528 1.212539
0.012805 1.217548
0.013082 1.222558
0.013360 1.227568
0.013639 1.232578
0.013918 1.237588
0.014196 1.242598
0.014475 1.247608
0.014754 1.252617
0.015033 1.257627
0.015311 1.262637
0.015590 1.267647
0.015867 1.272657
0.016145 1.277667
0.016421 1.282676
0.016697 1.287686
0.016972 1.292696
0.017246 1.297706
0.017519 1.302716
0.017791 1.307726
0.018062 1.312735
0.018331 1.317745
0.018599 1.322755
0.018865 1.327765
0.019130 1.332775
0.019393 1.337785
0.019654 1.342795
0.019913 1.347804
0.020170 1.352814
0.020425 1.357824
0.020678 1.362834
0.020928 1.367844
0.021176 1.372854
0.021421 1.377863
0.021664 1.382873
0.021904 1.387883
0.022141 1.392893
0.022375 1.397903
0.022606 1.402913
0.022834 1.407923
0.023059 1.412932
0.023280 1.417942
0.023498 1.422952
0.023712 1.427962
0.023922 1.432972
0.024129 1.437982
0.024332 1.442991
0.024531 1.448001
0.024726 1.453011
0.024916 1.458021
0.025103 1.463031
0.025285 1.468041
0.025462 1.473051
0.025635 1.478060
0.025804 1.483070
0.025967 1.488080
0.026126 1.493090
0.026279 1.498100
0.026428 1.503110
NaN NaN
0.026428 1.503110
0.026571 1.508119
0.026709 1.513129
0.026841 1.518139
0.026968 1.523149
0.027090 1.528158
0.027206 1.533168
0.027316 1.538178
0.027420 1.543188
0.027519 1.548197
0.027612 1.553207
0.027699 1.558217
0.027781 1.563227
0.027856 1.568237
0.027926 1.573246
0.027989 1.578256
0.028047 1.583266
0.028098 1.588276
0.028143 1.593285
0.028182 1.598295
0.028215 1.603305
0.028242 1.608315
0.028262 1.613324
0.028276 1.618334
0.028284 1.623344
0.028285 1.628354
0.028280 1.633363
0.028268 1.638373
0.028249 1.643383
0.028224 1.648393
0.028192 1.653403
0.028154 1.658412
0.028109 1.663422
0.028057 1.668432
0.027998 1.673442
0.027932 1.678451
0.027860 1.683461
0.027780 1.688471
0.027693 1.693481
0.027599 1.698490
0.027499 1.703500
0.027391 1.708510
0.027275 1.713520
0.027153 1.718529
0.027023 1.723539
0.026886 1.728549
0.026742 1.733559
0.026590 1.738569
0.026430 1.743578
0.026264 1.748588
0.026089 1.753598
0.025907 1.758608
0.025717 1.763617
0.025520 1.768627
0.025315 1.773637
0.025102 1.778647
0.024881 1.783656
0.024652 1.788666
0.024416 1.793676
0.024171 1.798686
0.023919 1.803695
0.023658 1.808705
0.023389 1.813715
0.023113 1.818725
0.022827 1.823735
0.022534 1.828744
0.022233 1.833754
0.021923 1.838764
0.021604 1.843774
0.021278 1.848783
0.020943 1.853793
0.020599 1.858803
0.020247 1.863813
0.019886 1.868822
0.019517 1.873832
0.019138 1.878842
0.018752 1.883852
0.018356 1.888862
0.017951 1.893871
0.017538 1.898881
0.017116 1.903891
0.016685 1.908901
0.016245 1.913910
0.015795 1.918920
0.015337 1.923930
0.014869 1.928940
0.014393 1.933949
0.013907 1.938959
0.013412 1.943969
0.012907 1.948979
0.012394 1.953988
0.011870 1.958998
0.011338 1.964008
0.010796 1.969018
0.010244 1.974028
0.009683 1.979037
0.009112 1.984047
0.008531 1.989057
0.007941 1.994067
0.007341 1.999076
0.006731 2.004086
NaN NaN
0.002758 1.002125
0.007916 1.006979
0.013062 1.011847
0.018194 1.016727
0.023314 1.021620
0.028421 1.026526
0.033516 1.031443
0.038599 1.036373
0.043670 1.041315
0.048729 1.046269
0.053777 1.051234
0.058813 1.056211
0.063838 1.061198
0.068853 1.066196
0.073857 1.071205
0.078850 1.076225
0.083833 1.081254
0.088806 1.086294
0.093769 1.091344
0.098723 1.096403
0.103667 1.101471
0.108602 1.106549
0.113529 1.111636
0.118446 1.116731
0.123355 1.121835
0.128255 1.126948
0.133147 1.132068
0.138032 1.137197
0.142908 1.142333
0.147777 1.147477
0.152639 1.152628
0.157494 1.157786
0.162341 1.162951
0.167183 1.168123
0.172017 1.173301
0.176845 1.178485
0.181668 1.183676
0.186484 1.188872
0.191295 1.194074
0.196100 1.199282
0.200901 1.204494
0.205696 1.209712
0.210486 1.214934
0.215272 1.220161
0.220053 1.225393
0.224830 1.230628
0.229604 1.235868
0.234373 1.241111
0.239139 1.246358
0.243902 1.251608
0.248661 1.256862
0.253418 1.262118
0.258172 1.267377
0.262923 1.272638
0.267672 1.277902
0.272419 1.283168
0.277164 1.288435
0.281908 1.293705
0.286650 1.298976
0.291390 1.304248
0.296130 1.309521
0.300869 1.314795
0.305607 1.320069
0.310345 1.325344
0.315083 1.330619
0.319820 1.335894
0.324558 1.341169
0.329297 1.346444
0.334036 1.351718
0.338775 1.356991
0.343516 1.362263
0.348258 1.367533
0.353002 1.372803
0.357747 1.378070
0.362494 1.383336
0.367244 1.388599
0.371995 1.393861
0.376749 1.399119
0.381506 1.404375
0.386266 1.409628
0.391029 1.414878
0.395795 1.420125
0.400565 1.425368
0.405338 1.430607
0.410116 1.435842
0.414898 1.441073
0.419684 1.446300
0.424475 1.451522
0.429270 1.456739
0.434071 1.461951
0.438877 1.467158
0.443688 1.472360
0.448505 1.477556
0.453328 1.482746
0.458157 1.487929
0.462992 1.493107
0.467834 1.498278
0.472682 1.503443
0.477537 1.508600
0.482400 1.513750
0.487269 1.518894
NaN NaN
0.487269 1.518894
0.492147 1.524028
0.497034 1.529154
0.501929 1.534272
0.506832 1.539381
0.511745 1.544481
0.516665 1.549572
0.521595 1.554656
0.526532 1.559731
0.531478 1.564797
0.536432 1.569856
0.541394 1.574906
0.546364 1.579949
0.551342 1.584983
0.556329 1.590009
0.561323 1.595028
0.566325 1.600038
0.571334 1.605041
0.576351 1.610036
0.581376 1.615024
0.586409 1.620004
0.591449 1.624977
0.596496 1.629942
0.601551 1.634899
0.606613 1.639850
0.611682 1.644793
0.616758 1.649729
0.621842 1.654658
0.626932 1.659580
0.632030 1.664496
0.637134 1.669404
0.642245 1.674305
0.647363 1.679200
0.652487 1.684088
0.657619 1.688969
0.662756 1.693844
0.667901 1.698712
0.673051 1.703574
0.678208 1.708429
0.683371 1.713279
0.688541 1.718122
0.693717 1.722958
0.698898 1.727789
0.704086 1.732614
0.709280 1.737433
0.714479 1.742246
0.719685 1.747053
0.724896 1.751854
0.730113 1.756650
0.735335 1.761439
0.740564 1.766224
0.745797 1.771003
0.751036 1.775776
0.756280 1.780544
0.761530 1.785307
0.766785 1.790065
0.772045 1.794817
0.777310 1.799565
0.782580 1.804307
0.787855 1.809044
0.793135 1.813777
0.798420 1.818505
0.803710 1.823227
0.809004 1.827946
0.814303 1.832659
0.819607 1.837368
0.824915 1.842073
0.830227 1.846773
0.835544 1.851468
0.840865 1.856160
0.846190 1.860847
0.851520 1.865530
0.856853 1.870209
0.862191 1.874884
0.867533 1.879555
0.872878 1.884222
0.878228 1.888885
0.883581 1.893544
0.888937 1.898200
0.894298 1.902852
0.899662 1.907500
0.905029 1.912145
0.910400 1.916787
0.915775 1.921425
0.921152 1.926060
0.926533 1.930691
0.931917 1.935320
0.937304 1.939945
0.942695 1.944567
0.948088 1.949187
0.953484 1.953803
0.958883 1.958417
0.964285 1.963028
0.969689 1.967636
0.975096 1.972241
0.980506 1.976844
0.985918 1.981444
0.991332 1.986042
0.996749 1.990638
1.002169 1.995231
1.007590 1.999822
NaN NaN
1.000000 1.000000
0.995019 1.005006
0.990062 1.010036
0.985129 1.015089
0.980219 1.020166
0.975332 1.025266
0.970468 1.030388
0.965625 1.035533
0.960805 1.040699
0.956005 1.045885
0.951226 1.051093
0.946467 1.056321
0.941727 1.061568
0.937007 1.066835
0.932306 1.072121
0.927624 1.077425
0.922959 1.082747
0.918311 1.088086
0.913681 1.093442
0.909067 1.098816
0.904470 1.104205
0.899888 1.109610
0.895321 1.115030
0.890769 1.120465
0.886232 1.125914
0.881708 1.131377
0.877198 1.136853
0.872701 1.142343
0.868216 1.147845
0.863744 1.153359
0.859283 1.158885
0.854833 1.164422
0.850394 1.169970
0.845965 1.175528
0.841546 1.181095
0.837137 1.186673
0.832736 1.192259
0.828344 1.197853
0.823960 1.203456
0.819583 1.209066
0.815214 1.214684
0.810851 1.220308
0.806495 1.225938
0.802144 1.231574
0.797799 1.237215
0.793458 1.242862
0.789122 1.248512
0.784790 1.254167
0.780462 1.259825
0.776136 1.265487
0.771814 1.271151
0.767493 1.276817
0.763174 1.282485
0.758857 1.288154
0.754540 1.293824
0.750223 1.299494
0.745907 1.305165
0.741590 1.310834
0.737272 1.316503
0.732953 1.322171
0.728632 1.327836
0.724308 1.333500
0.719982 1.339160
0.715652 1.344817
0.711319 1.350471
0.706982 1.356120
0.702640 1.361765
0.698293 1.367405
0.693941 1.373040
0.689583 1.378668
0.685218 1.384290
0.680847 1.389906
0.676468 1.395514
0.672082 1.401114
0.667687 1.406706
0.663284 1.412290
0.658872 1.417864
0.654450 1.423429
0.650018 1.428984
0.645576 1.434529
0.641123 1.440062
0.636659 1.445585
0.632183 1.451095
0.627694 1.456594
0.623193 1.462080
0.618679 1.467552
0.614151 1.473011
0.609610 1.478456
0.605054 1.483887
0.600482 1.489303
0.595896 1.494703
0.591294 1.500087
0.586675 1.505456
0.582040 1.510807
0.577388 1.516141
0.572717 1.521458
0.568029 1.526757
0.563323 1.532037
0.558597 1.537298
0.553852 1.542540
0.549087 1.547762
NaN NaN
0.549087 1.547762
0.544301 1.552962
0.539493 1.558141
0.534663 1.563298
0.529812 1.568434
0.524940 1.573548
0.520047 1.578642
0.515133 1.583715
0.510199 1.588768
0.505245 1.593801
0.500271 1.598814
0.495278 1.603807
0.490265 1.608781
0.485234 1.613737
0.480184 1.618674
0.475116 1.623592
0.470029 1.628493
0.464925 1.633375
0.459803 1.638240
0.454664 1.643088
0.449508 1.647919
0.444336 1.652733
0.439147 1.657531
0.433942 1.662313
0.428721 1.667078
0.423484 1.671829
0.418232 1.676564
0.412965 1.681284
0.407684 1.685989
0.402388 1.690679
0.397077 1.695356
0.391753 1.700019
0.386416 1.704668
0.381064 1.709303
0.375700 1.713926
0.370323 1.718536
0.364934 1.723133
0.359532 1.727718
0.354119 1.732292
0.348693 1.736853
0.343257 1.741403
0.337809 1.745942
0.332350 1.750470
0.326881 1.754988
0.321401 1.759495
0.315912 1.763993
0.310413 1.768480
0.304904 1.772958
0.299386 1.777427
0.293859 1.781887
0.288324 1.786339
0.282780 1.790782
0.277229 1.795217
0.271669 1.799644
0.266102 1.804064
0.260528 1.808477
0.254947 1.812883
0.249359 1.817282
0.243765 1.821674
0.238165 1.826061
0.232558 1.830441
0.226947 1.834817
0.221330 1.839186
0.215708 1.843551
0.210081 1.847911
0.204450 1.852267
0.198815 1.856619
0.193176 1.860966
0.187533 1.865310
0.181887 1.869651
0.176238 1.873989
0.170586 1.878324
0.164932 1.882656
0.159275 1.886987
0.153617 1.891315
0.147957 1.895642
0.142295 1.899967
0.136632 1.904291
0.130969 1.908615
0.125305 1.912937
0.119641 1.917260
0.113977 1.921583
0.108313 1.925906
0.102650 1.930229
0.096987 1.934553
0.091326 1.938879
0.085666 1.943206
0.080008 1.947534
0.074351 1.951865
0.068697 1.956198
0.063046 1.960533
0.057397 1.964871
0.051751 1.969212
0.046109 1.973557
0.040471 1.977905
0.034836 1.982257
0.029205 1.986613
0.023579 1.990974
0.017958 1.995340
0.012342 1.999710
0.006731 2.004086
NaN NaN
1.000000 1.000000
0.999998 1.004999
0.999993 1.009998
0.999985 1.014997
0.999974 1.019996
0.999960 1.024996
0.999943 1.029995
0.999923 1.034994
0.999899 1.039993
0.999873 1.044992
0.999845 1.049991
0.999813 1.054990
0.999779 1.059989
0.999742 1.064988
0.999703 1.069988
0.999661 1.074987
0.999617 1.079986
0.999570 1.084985
0.999521 1.089984
0.999470 1.094983
0.999416 1.099982
0.999361 1.104981
0.999303 1.109980
0.999243 1.114979
0.999181 1.119979
0.999117 1.124978
0.999052 1.129977
0.998984 1.134976
0.998915 1.139975
0.998844 1.144974
0.998771 1.149973
0.998697 1.154972
0.998621 1.159971
0.998544 1.164971
0.998465 1.169970
0.998385 1.174969
0.998304 1.179968
0.998221 1.184967
0.998137 1.189966
0.998052 1.194965
0.997966 1.199964
0.997879 1.204963
0.997790 1.209963
0.997701 1.214962
0.997611 1.219961
0.997521 1.224960
0.997429 1.229959
0.997337 1.234958
0.997244 1.239957
0.997151 1.244956
0.997057 1.249955
0.996962 1.254955
0.996867 1.259954
0.996772 1.264953
0.996676 1.269952
0.996581 1.274951
0.996484 1.279950
0.996388 1.284949
0.996292 1.289948
0.996196 1.294947
0.996100 1.299947
0.996004 1.304946
0.995908 1.309945
0.995812 1.314944
0.995716 1.319943
0.995621 1.324942
0.995526 1.329941
0.995432 1.334940
0.995338 1.339939
0.995244 1.344938
0.995152 1.349938
0.995059 1.354937
0.994968 1.359936
0.994877 1.364935
0.994788 1.369934
0.994699 1.374933
0.994611 1.379932
0.994523 1.384931
0.994437 1.389930
0.994353 1.394930
0.994269 1.399929
0.994186 1.404928
0.994105 1.409927
0.994025 1.414926
0.993947 1.419925
0.993870 1.424924
0.993794 1.429923
0.993720 1.434922
0.993647 1.439922
0.993577 1.444921
0.993508 1.449920
0.993440 1.454919
0.993375 1.459918
0.993311 1.464917
0.993250 1.469916
0.993190 1.474915
0.993133 1.479914
0.993077 1.484914
0.993024 1.489913
0.992973 1.494912
0.992924 1.499911
NaN NaN
0.992924 1.499911
0.992878 1.504910
0.992834 1.509909
0.992793 1.514908
0.992754 1.519907
0.992717 1.524906
0.992683 1.529906
0.992652 1.534905
0.992624 1.539904
0.992598 1.544903
0.992575 1.549902
0.992555 1.554901
0.992538 1.559900
0.992523 1.564899
0.992512 1.569898
0.992504 1.574898
0.992498 1.579897
0.992496 1.584896
0.992497 1.589895
0.992501 1.594894
0.992509 1.599893
0.992519 1.604892
0.992533 1.609891
0.992551 1.614890
0.992571 1.619890
0.992596 1.624889
0.992623 1.629888
0.992655 1.634887
0.992689 1.639886
0.992728 1.644885
0.992770 1.649884
0.992816 1.654883
0.992866 1.659882
0.992919 1.664882
0.992977 1.669881
0.993038 1.674880
0.993103 1.679879
0.993173 1.684878
0.993246 1.689877
0.993323 1.694876
0.993405 1.699875
0.993491 1.704874
0.993581 1.709874
0.993675 1.714873
0.993774 1.719872
0.993877 1.724871
0.993984 1.729870
0.994096 1.734869
0.994212 1.739868
0.994333 1.744867
0.994458 1.749866
0.994588 1.754866
0.994723 1.759865
0.994863 1.764864
0.995007 1.769863
0.995156 1.774862
0.995310 1.779861
0.995469 1.784860
0.995633 1.789859
0.995802 1.794858
0.995976 1.799858
0.996155 1.804857
0.996339 1.809856
0.996528 1.814855
0.996723 1.819854
0.996922 1.824853
0.997128 1.829852
0.997338 1.834851
0.997554 1.839850
0.997775 1.844850
0.998002 1.849849
0.998235 1.854848
0.998473 1.859847
0.998716 1.864846
0.998966 1.869845
0.999221 1.874844
0.999481 1.879843
0.999748 1.884842
1.000021 1.889842
1.000299 1.894841
1.000583 1.899840
1.000874 1.904839
1.001170 1.909838
1.001472 1.914837
1.001781 1.919836
1.002096 1.924835
1.002417 1.929834
1.002744 1.934834
1.003078 1.939833
1.003418 1.944832
1.003764 1.949831
1.004117 1.954830
1.004476 1.959829
1.004842 1.964828
1.005215 1.969827
1.005594 1.974826
1.005979 1.979826
1.006372 1.984825
1.006771 1.989824
1.007177 1.994823
1.007590 1.999822
NaN NaN
0.006731 2.004086
0.011735 2.004743
0.016740 2.005484
0.021744 2.006306
0.026748 2.007207
0.031753 2.008186
0.036757 2.009242
0.041761 2.010371
0.046766 2.011573
0.051770 2.012845
0.056775 2.014186
0.061779 2.015593
0.066783 2.017065
0.071788 2.018601
0.076792 2.020197
0.081797 2.021853
0.086801 2.023567
0.091805 2.025336
0.096810 2.027158
0.101814 2.029033
0.106819 2.030958
0.111823 2.032931
0.116827 2.034951
0.121832 2.037015
0.126836 2.039122
0.131840 2.041269
0.136845 2.043456
0.141849 2.045680
0.146854 2.047939
0.151858 2.050232
0.156862 2.052557
0.161867 2.054911
0.166871 2.057293
0.171876 2.059701
0.176880 2.062134
0.181884 2.064589
0.186889 2.067064
0.191893 2.069559
0.196897 2.072070
0.201902 2.074596
0.206906 2.077136
0.211911 2.079686
0.216915 2.082247
0.221919 2.084815
0.226924 2.087388
0.231928 2.089966
0.236933 2.092546
0.241937 2.095126
0.246941 2.097704
0.251946 2.100279
0.256950 2.102849
0.261955 2.105412
0.266959 2.107965
0.271963 2.110508
0.276968 2.113038
0.281972 2.115554
0.286976 2.118054
0.291981 2.120535
0.296985 2.122996
0.301990 2.125435
0.306994 2.127851
0.311998 2.130241
0.317003 2.132603
0.322007 2.134936
0.327012 2.137239
0.332016 2.139508
0.337020 2.141742
0.342025 2.143940
0.347029 2.146099
0.352033 2.148218
0.357038 2.150295
0.362042 2.152327
0.367047 2.154314
0.372051 2.156253
0.377055 2.158143
0.382060 2.159981
0.387064 2.161765
0.392069 2.163495
0.397073 2.165168
0.402077 2.166782
0.407082 2.168335
0.412086 2.169826
0.417091 2.171252
0.422095 2.172612
0.427099 2.173904
0.432104 2.175127
0.437108 2.176277
0.442112 2.177354
0.447117 2.178356
0.452121 2.179280
0.457126 2.180125
0.462130 2.180889
0.467134 2.181571
0.472139 2.182167
0.477143 2.182678
0.482148 2.183100
0.487152 2.183431
0.492156 2.183671
0.497161 2.183817
0.502165 2.183867
0.507169 2.183819
NaN NaN
0.507169 2.183819
0.512174 2.183674
0.517178 2.183432
0.522182 2.183095
0.527186 2.182667
0.532191 2.182147
0.537195 2.181539
0.542199 2.180844
0.547203 2.180064
0.552207 2.179201
0.557212 2.178257
0.562216 2.177234
0.567220 2.176134
0.572224 2.174958
0.577228 2.173709
0.582233 2.172388
0.587237 2.170997
0.592241 2.169539
0.597245 2.168014
0.602249 2.166426
0.607254 2.164776
0.612258 2.163065
0.617262 2.161296
0.622266 2.159471
0.627270 2.157591
0.632275 2.155659
0.637279 2.153676
0.642283 2.151644
0.647287 2.149565
0.652291 2.147442
0.657296 2.145275
0.662300 2.143067
0.667304 2.140819
0.672308 2.138535
0.677312 2.136214
0.682317 2.133861
0.687321 2.131475
0.692325 2.129060
0.697329 2.126617
0.702333 2.124147
0.707338 2.121654
0.712342 2.119139
0.717346 2.116603
0.722350 2.114049
0.727355 2.111478
0.732359 2.108893
0.737363 2.106295
0.742367 2.103686
0.747371 2.101068
0.752376 2.098444
0.757380 2.095814
0.762384 2.093181
0.767388 2.090547
0.772392 2.087913
0.777397 2.085282
0.782401 2.082655
0.787405 2.080035
0.792409 2.077423
0.797413 2.074821
0.802418 2.072231
0.807422 2.069654
0.812426 2.067094
0.817430 2.064551
0.822434 2.062028
0.827439 2.059527
0.832443 2.057049
0.837447 2.054596
0.842451 2.052170
0.847455 2.049774
0.852460 2.047408
0.857464 2.045075
0.862468 2.042778
0.867472 2.040517
0.872476 2.038294
0.877481 2.036112
0.882485 2.033972
0.887489 2.031877
0.892493 2.029828
0.897498 2.027827
0.902502 2.025876
0.907506 2.023977
0.912510 2.022132
0.917514 2.020342
0.922519 2.018610
0.927523 2.016938
0.932527 2.015327
0.937531 2.013779
0.942535 2.012297
0.947540 2.010881
0.952544 2.009535
0.957548 2.008259
0.962552 2.007056
0.967556 2.005928
0.972561 2.004877
0.977565 2.003904
0.982569 2.003012
0.987573 2.002202
0.992577 2.001476
0.997582 2.000836
1.002586 2.000284
1.007590 1.999822
NaN NaN
0.006731 2.004086
0.006132 2.009099
0.005564 2.014113
0.005028 2.019126
0.004522 2.024140
0.004047 2.029153
0.003601 2.034166
0.003185 2.039180
0.002798 2.044193
0.002439 2.049206
0.002109 2.054220
0.001806 2.059233
0.001531 2.064246
0.001283 2.069260
0.001061 2.074273
0.000866 2.079287
0.000696 2.084300
0.000551 2.089313
0.000431 2.094327
0.000336 2.099340
0.000265 2.104353
0.000217 2.109367
0.000193 2.114380
0.000191 2.119393
0.000212 2.124407
0.000255 2.129420
0.000319 2.134434
0.000405 2.139447
0.000511 2.144460
0.000638 2.149474
0.000785 2.154487
0.000951 2.159500
0.001136 2.164514
0.001340 2.169527
0.001562 2.174540
0.001802 2.179554
0.002060 2.184567
0.002335 2.189581
0.002626 2.194594
0.002933 2.199607
0.003256 2.204621
0.003595 2.209634
0.003949 2.214647
0.004317 2.219661
0.004699 2.224674
0.005095 2.229687
0.005504 2.234701
0.005927 2.239714
0.006361 2.244728
0.006808 2.249741
0.007267 2.254754
0.007736 2.259768
0.008217 2.264781
0.008708 2.269794
0.009209 2.274808
0.009720 2.279821
0.010239 2.284834
0.010768 2.289848
0.011305 2.294861
0.011850 2.299875
0.012402 2.304888
0.012962 2.309901
0.013528 2.314915
0.014101 2.319928
0.014680 2.324941
0.015264 2.329955
0.015853 2.334968
0.016446 2.339981
0.017044 2.344995
0.017646 2.350008
0.018251 2.355021
0.018859 2.360035
0.019470 2.365048
0.020083 2.370062
0.020698 2.375075
0.021314 2.380088
0.021931 2.385102
0.022548 2.390115
0.023166 2.395128
0.023783 2.400142
0.024400 2.405155
0.025015 2.410168
0.025629 2.415182
0.026241 2.420195
0.026851 2.425209
0.027457 2.430222
0.028061 2.435235
0.028661 2.440249
0.029257 2.445262
0.029848 2.450275
0.030435 2.455289
0.031017 2.460302
0.031592 2.465315
0.032162 2.470329
0.032725 2.475342
0.033281 2.480356
0.033830 2.485369
0.034372 2.490382
0.034905 2.495396
0.035429 2.500409
0.035945 2.505422
NaN NaN
0.035945 2.505422
0.036449 2.510436
0.036942 2.515449
0.037423 2.520462
0.037891 2.525475
0.038347 2.530488
0.038790 2.535502
0.039221 2.540515
0.039640 2.545528
0.040045 2.550541
0.040438 2.555555
0.040819 2.560568
0.041186 2.565581
0.041540 2.570594
0.041882 2.575608
0.042210 2.580621
0.042526 2.585634
0.042828 2.590647
0.043117 2.595660
0.043392 2.600674
0.043654 2.605687
0.043903 2.610700
0.044138 2.615713
0.044359 2.620727
0.044567 2.625740
0.044761 2.630753
0.044941 2.635766
0.045107 2.640779
0.045259 2.645793
0.045398 2.650806
0.045522 2.655819
0.045631 2.660832
0.045727 2.665846
0.045808 2.670859
0.045875 2.675872
0.045927 2.680885
0.045965 2.685898
0.045988 2.690912
0.045997 2.695925
0.045990 2.700938
0.045969 2.705951
0.045933 2.710965
0.045882 2.715978
0.045816 2.720991
0.045735 2.726004
0.045639 2.731017
0.045527 2.736031
0.045400 2.741044
0.045258 2.746057
0.045100 2.751070
0.044927 2.756084
0.044738 2.761097
0.044533 2.766110
0.044312 2.771123
0.044076 2.776137
0.043824 2.781150
0.043556 2.786163
0.043272 2.791176
0.042971 2.796189
0.042655 2.801203
0.042322 2.806216
0.041973 2.811229
0.041608 2.816242
0.041226 2.821256
0.040827 2.826269
0.040412 2.831282
0.039981 2.836295
0.039532 2.841308
0.039067 2.846322
0.038585 2.851335
0.038086 2.856348
0.037569 2.861361
0.037036 2.866375
0.036486 2.871388
0.035918 2.876401
0.035333 2.881414
0.034731 2.886427
0.034111 2.891441
0.033473 2.896454
0.032818 2.901467
0.032146 2.906480
0.031455 2.911494
0.030747 2.916507
0.030021 2.921520
0.029277 2.926533
0.028515 2.931546
0.027735 2.936560
0.026936 2.941573
0.026120 2.946586
0.025285 2.951599
0.024432 2.956613
0.023560 2.961626
0.022670 2.966639
0.021761 2.971652
0.020833 2.976666
0.019887 2.981679
0.018922 2.986692
0.017938 2.991705
0.016935 2.996718
0.015913 3.001732
0.014872 3.006745
NaN NaN
0.006731 2.004086
0.011102 2.009730
0.015430 2.015418
0.019716 2.021147
0.023961 2.026917
0.028166 2.032727
0.032332 2.038576
0.036460 2.044463
0.040551 2.050388
0.044606 2.056348
0.048626 2.062343
0.052612 2.068373
0.056565 2.074436
0.060485 2.080530
0.064375 2.086656
0.068234 2.092812
0.072064 2.098997
0.075866 2.105211
0.079641 2.111451
0.083389 2.117718
0.087113 2.124010
0.090812 2.130326
0.094488 2.136666
0.098141 2.143027
0.101773 2.149410
0.105385 2.155814
0.108978 2.162236
0.112552 2.168677
0.116109 2.175136
0.119650 2.181610
0.123175 2.188100
0.126686 2.194605
0.130183 2.201123
0.133668 2.207653
0.137142 2.214195
0.140605 2.220747
0.144059 2.227309
0.147504 2.233879
0.150941 2.240457
0.154372 2.247041
0.157798 2.253630
0.161219 2.260225
0.164637 2.266822
0.168052 2.273423
0.171465 2.280025
0.174878 2.286627
0.178291 2.293229
0.181705 2.299830
0.185122 2.306429
0.188542 2.313024
0.191967 2.319615
0.195396 2.326200
0.198833 2.332779
0.202276 2.339351
0.205727 2.345915
0.209188 2.352469
0.212659 2.359014
0.216142 2.365547
0.219636 2.372067
0.223144 2.378575
0.226666 2.385068
0.230203 2.391547
0.233756 2.398009
0.237326 2.404454
0.240915 2.410881
0.244522 2.417289
0.248150 2.423676
0.251798 2.430043
0.255469 2.436388
0.259163 2.442709
0.262880 2.449007
0.266623 2.455279
0.270392 2.461526
0.274187 2.467746
0.278011 2.473937
0.281864 2.480100
0.285746 2.486233
0.289659 2.492335
0.293605 2.498405
0.297583 2.504442
0.301595 2.510445
0.305642 2.516413
0.309725 2.522346
0.313844 2.528242
0.318002 2.534099
0.322198 2.539919
0.326434 2.545698
0.330710 2.551437
0.335029 2.557133
0.339390 2.562787
0.343795 2.568398
0.348245 2.573964
0.352740 2.579484
0.357282 2.584957
0.361872 2.590383
0.366510 2.595760
0.371198 2.601087
0.375936 2.606364
0.380726 2.611589
0.385569 2.616762
0.390465 2.621881
NaN NaN
0.390465 2.621881
0.395416 2.626945
0.400420 2.631955
0.405479 2.636911
0.410590 2.641815
0.415752 2.646667
0.420966 2.651468
0.426229 2.656219
0.431542 2.660921
0.436903 2.665575
0.442311 2.670181
0.447766 2.674741
0.453267 2.679255
0.458812 2.683724
0.464402 2.688150
0.470034 2.692532
0.475709 2.696872
0.481424 2.701171
0.487181 2.705429
0.492977 2.709647
0.498812 2.713827
0.504684 2.717969
0.510594 2.722074
0.516540 2.726143
0.522521 2.730177
0.528536 2.734176
0.534586 2.738141
0.540667 2.742074
0.546781 2.745975
0.552925 2.749846
0.559100 2.753686
0.565304 2.757497
0.571536 2.761279
0.577795 2.765034
0.584082 2.768763
0.590394 2.772465
0.596731 2.776143
0.603091 2.779797
0.609475 2.783427
0.615882 2.787036
0.622309 2.790623
0.628758 2.794189
0.635226 2.797736
0.641713 2.801264
0.648217 2.804774
0.654739 2.808266
0.661277 2.811743
0.667830 2.815204
0.674398 2.818651
0.680980 2.822084
0.687574 2.825505
0.694180 2.828913
0.700797 2.832311
0.707425 2.835698
0.714061 2.839076
0.720706 2.842446
0.727359 2.845808
0.734018 2.849163
0.740683 2.852513
0.747353 2.855858
0.754027 2.859198
0.760705 2.862535
0.767384 2.865870
0.774066 2.869204
0.780747 2.872537
0.787429 2.875870
0.794109 2.879204
0.800788 2.882540
0.807464 2.885879
0.814136 2.889222
0.820803 2.892569
0.827465 2.895922
0.834120 2.899281
0.840769 2.902647
0.847409 2.906021
0.854041 2.909405
0.860663 2.912798
0.867274 2.916201
0.873873 2.919616
0.880460 2.923044
0.887034 2.926484
0.893594 2.929939
0.900139 2.933409
0.906668 2.936895
0.913181 2.940397
0.919675 2.943917
0.926152 2.947455
0.932609 2.951013
0.939046 2.954590
0.945461 2.958189
0.951855 2.961810
0.958226 2.965454
0.964574 2.969121
0.970897 2.972812
0.977195 2.976529
0.983466 2.980273
0.989710 2.984043
0.995927 2.987841
1.002114 2.991668
1.008272 2.995525
1.014399 2.999413
NaN NaN
1.007590 1.999822
1.003029 2.005259
0.998510 2.010738
0.994033 2.016259
0.989596 2.021820
0.985199 2.027421
0.980841 2.033061
0.976521 2.038739
0.972237 2.044453
0.967990 2.050204
0.963778 2.055990
0.959600 2.061810
0.955456 2.067664
0.951344 2.073550
0.947264 2.079468
0.943214 2.085416
0.939194 2.091394
0.935203 2.097401
0.931240 2.103436
0.927304 2.109498
0.923394 2.115586
0.919510 2.121700
0.915650 2.127838
0.911813 2.133999
0.907999 2.140183
0.904206 2.146388
0.900434 2.152614
0.896682 2.158860
0.892949 2.165125
0.889234 2.171408
0.885537 2.177709
0.881855 2.184025
0.878189 2.190357
0.874537 2.196703
0.870899 2.203063
0.867273 2.209435
0.863660 2.215820
0.860057 2.222215
0.856464 2.228620
0.852880 2.235034
0.849304 2.241456
0.845735 2.247885
0.842173 2.254321
0.838616 2.260762
0.835063 2.267207
0.831514 2.273656
0.827968 2.280108
0.824424 2.286562
0.820881 2.293017
0.817337 2.299471
0.813793 2.305925
0.810247 2.312377
0.806699 2.318827
0.803146 2.325272
0.799590 2.331714
0.796027 2.338149
0.792459 2.344579
0.788883 2.351001
0.785299 2.357415
0.781707 2.363821
0.778104 2.370216
0.774490 2.376600
0.770865 2.382973
0.767227 2.389333
0.763576 2.395680
0.759910 2.402012
0.756229 2.408329
0.752532 2.414630
0.748818 2.420914
0.745085 2.427179
0.741334 2.433426
0.737563 2.439653
0.733771 2.445859
0.729957 2.452043
0.726121 2.458205
0.722262 2.464344
0.718378 2.470458
0.714469 2.476547
0.710534 2.482610
0.706572 2.488646
0.702581 2.494653
0.698562 2.500632
0.694514 2.506582
0.690434 2.512500
0.686323 2.518387
0.682180 2.524242
0.678003 2.530063
0.673792 2.535850
0.669546 2.541602
0.665264 2.547318
0.660945 2.552997
0.656588 2.558638
0.652192 2.564240
0.647756 2.569803
0.643280 2.575325
0.638763 2.580805
0.634203 2.586243
0.629600 2.591638
0.624953 2.596989
0.620260 2.602295
0.615522 2.607554
NaN NaN
0.615522 2.607554
0.610736 2.612766
0.605902 2.617930
0.601020 2.623047
0.596091 2.628117
0.591116 2.633141
0.586097 2.638119
0.581032 2.643053
0.575924 2.647943
0.570772 2.652790
0.565578 2.657594
0.560342 2.662357
0.555065 2.667078
0.549748 2.671760
0.544392 2.676402
0.538997 2.681005
0.533563 2.685570
0.528092 2.690097
0.522585 2.694588
0.517041 2.699043
0.511462 2.703463
0.505849 2.707848
0.500202 2.712199
0.494522 2.716518
0.488810 2.720804
0.483066 2.725058
0.477291 2.729281
0.471486 2.733475
0.465651 2.737639
0.459788 2.741774
0.453896 2.745881
0.447978 2.749961
0.442033 2.754014
0.436062 2.758041
0.430065 2.762043
0.424045 2.766021
0.418001 2.769975
0.411933 2.773906
0.405844 2.777815
0.399733 2.781703
0.393601 2.785569
0.387449 2.789416
0.381278 2.793243
0.375088 2.797051
0.368880 2.800842
0.362655 2.804615
0.356413 2.808372
0.350156 2.812113
0.343883 2.815839
0.337597 2.819551
0.331296 2.823249
0.324983 2.826934
0.318658 2.830607
0.312321 2.834269
0.305974 2.837920
0.299616 2.841561
0.293249 2.845192
0.286874 2.848815
0.280491 2.852431
0.274101 2.856039
0.267704 2.859641
0.261302 2.863237
0.254894 2.866828
0.248483 2.870415
0.242068 2.873998
0.235650 2.877579
0.229230 2.881157
0.222809 2.884734
0.216387 2.888311
0.209966 2.891888
0.203545 2.895465
0.197125 2.899044
0.190708 2.902625
0.184294 2.906210
0.177884 2.909798
0.171478 2.913390
0.165077 2.916988
0.158682 2.920591
0.152293 2.924201
0.145912 2.927818
0.139539 2.931444
0.133175 2.935078
0.126820 2.938721
0.120475 2.942375
0.114141 2.946039
0.107819 2.949716
0.101509 2.953404
0.095212 2.957106
0.088929 2.960821
0.082661 2.964551
0.076408 2.968296
0.070171 2.972058
0.063950 2.975835
0.057747 2.979631
0.051562 2.983444
0.045395 2.987276
0.039249 2.991128
0.033122 2.995000
0.027017 2.998893
0.020933 3.002808
0.014872 3.006745
NaN NaN
1.007590 1.999822
1.007997 2.004820
1.008384 2.009818
1.008751 2.014816
1.009100 2.019814
1.009430 2.024812
1.009742 2.029810
1.010035 2.034808
1.010310 2.039806
1.010568 2.044803
1.010808 2.049801
1.011030 2.054799
1.011236 2.059797
1.011425 2.064795
1.011597 2.069793
1.011753 2.074791
1.011892 2.079789
1.012016 2.084787
1.012124 2.089785
1.012217 2.094783
1.012295 2.099781
1.012357 2.104779
1.012406 2.109777
1.012439 2.114775
1.012459 2.119773
1.012464 2.124771
1.012456 2.129769
1.012434 2.134767
1.012400 2.139764
1.012352 2.144762
1.012291 2.149760
1.012218 2.154758
1.012133 2.159756
1.012035 2.164754
1.011926 2.169752
1.011806 2.174750
1.011674 2.179748
1.011531 2.184746
1.011377 2.189744
1.011213 2.194742
1.011038 2.199740
1.010853 2.204738
1.010659 2.209736
1.010454 2.214734
1.010241 2.219732
1.010018 2.224730
1.009786 2.229728
1.009546 2.234726
1.009297 2.239723
1.009041 2.244721
1.008776 2.249719
1.008503 2.254717
1.008223 2.259715
1.007936 2.264713
1.007642 2.269711
1.007341 2.274709
1.007034 2.279707
1.006721 2.284705
1.006401 2.289703
1.006076 2.294701
1.005745 2.299699
1.005409 2.304697
1.005068 2.309695
1.004722 2.314693
1.004372 2.319691
1.004017 2.324689
1.003658 2.329687
1.003296 2.334684
1.002929 2.339682
1.002560 2.344680
1.002187 2.349678
1.001811 2.354676
1.001433 2.359674
1.001053 2.364672
1.000670 2.369670
1.000285 2.374668
0.999899 2.379666
0.999511 2.384664
0.999122 2.389662
0.998732 2.394660
0.998342 2.399658
0.997951 2.404656
0.997560 2.409654
0.997168 2.414652
0.996777 2.419650
0.996387 2.424648
0.995997 2.429646
0.995608 2.434643
0.995221 2.439641
0.994835 2.444639
0.994450 2.449637
0.994068 2.454635
0.993688 2.459633
0.993310 2.464631
0.992935 2.469629
0.992563 2.474627
0.992193 2.479625
0.991828 2.484623
0.991466 2.489621
0.991108 2.494619
0.990753 2.499617
NaN NaN
0.990753 2.499617
0.990405 2.504615
0.990062 2.509613
0.989726 2.514611
0.989397 2.519609
0.989074 2.524607
0.988759 2.529605
0.988451 2.534602
0.988150 2.539600
0.987856 2.544598
0.987571 2.549596
0.987293 2.554594
0.987023 2.559592
0.986761 2.564590
0.986508 2.569588
0.986263 2.574586
0.986027 2.579584
0.985800 2.584582
0.985582 2.589580
0.985373 2.594578
0.985174 2.599576
0.984983 2.604574
0.984803 2.609572
0.984633 2.614570
0.984472 2.619568
0.984322 2.624566
0.984182 2.629564
0.984053 2.634562
0.983934 2.639560
0.983826 2.644558
0.983730 2.649556
0.983644 2.654553
0.983570 2.659551
0.983507 2.664549
0.983457 2.669547
0.983418 2.674545
0.983391 2.679543
0.983376 2.684541
0.983374 2.689539
0.983384 2.694537
0.983407 2.699535
0.983443 2.704533
0.983491 2.709531
0.983553 2.714529
0.983629 2.719527
0.983718 2.724525
0.983821 2.729523
0.983937 2.734521
0.984068 2.739519
0.984213 2.744517
0.984372 2.749515
0.984546 2.754513
0.984735 2.759511
0.984939 2.764509
0.985157 2.769507
0.985391 2.774504
0.985640 2.779502
0.985905 2.784500
0.986186 2.789498
0.986482 2.794496
0.986794 2.799494
0.987123 2.804492
0.987468 2.809490
0.987830 2.814488
0.988209 2.819486
0.988604 2.824484
0.989016 2.829482
0.989446 2.834480
0.989893 2.839478
0.990358 2.844476
0.990840 2.849474
0.991341 2.854472
0.991859 2.859470
0.992396 2.864468
0.992951 2.869466
0.993525 2.874464
0.994117 2.879462
0.994729 2.884460
0.995359 2.889458
0.996009 2.894455
0.996678 2.899453
0.997367 2.904451
0.998076 2.909449
0.998804 2.914447
0.999553 2.919445
1.000321 2.924443
1.001111 2.929441
1.001920 2.934439
1.002751 2.939437
1.003603 2.944435
1.004475 2.949433
1.005369 2.954431
1.006285 2.959429
1.007222 2.964427
1.008180 2.969425
1.009161 2.974423
1.010164 2.979421
1.011189 2.984419
1.012236 2.989417
1.013306 2.994415
1.014399 2.999413
NaN NaN
0.014872 3.006745
0.019870 3.007792
0.024868 3.008831
0.029866 3.009862
0.034863 3.010886
0.039861 3.011902
0.044859 3.012910
0.049857 3.013910
0.054855 3.014902
0.059853 3.015886
0.064850 3.016862
0.069848 3.017830
0.074846 3.018789
0.079844 3.019740
0.084842 3.020683
0.089839 3.021617
0.094837 3.022543
0.099835 3.023460
0.104833 3.024368
0.109831 3.025268
0.114829 3.026158
0.119826 3.027040
0.124824 3.027913
0.129822 3.028777
0.134820 3.029631
0.139818 3.030477
0.144816 3.031313
0.149813 3.032140
0.154811 3.032958
0.159809 3.033766
0.164807 3.034565
0.169805 3.035354
0.174802 3.036133
0.179800 3.036903
0.184798 3.037663
0.189796 3.038413
0.194794 3.039154
0.199792 3.039884
0.204789 3.040604
0.209787 3.041314
0.214785 3.042014
0.219783 3.042704
0.224781 3.043383
0.229778 3.044052
0.234776 3.044710
0.239774 3.045358
0.244772 3.045996
0.249770 3.046623
0.254768 3.047239
0.259765 3.047844
0.264763 3.048438
0.269761 3.049022
0.274759 3.049594
0.279757 3.050155
0.284755 3.050706
0.289752 3.051245
0.294750 3.051772
0.299748 3.052289
0.304746 3.052794
0.309744 3.053287
0.314741 3.053769
0.319739 3.054240
0.324737 3.054698
0.329735 3.055145
0.334733 3.055580
0.339731 3.056004
0.344728 3.056415
0.349726 3.056814
0.354724 3.057202
0.359722 3.057577
0.364720 3.057940
0.369718 3.058290
0.374715 3.058628
0.379713 3.058954
0.384711 3.059267
0.389709 3.059568
0.394707 3.059856
0.399704 3.060132
0.404702 3.060394
0.409700 3.060644
0.414698 3.060881
0.419696 3.061105
0.424694 3.061316
0.429691 3.061514
0.434689 3.061699
0.439687 3.061870
0.444685 3.062028
0.449683 3.062173
0.454680 3.062304
0.459678 3.062422
0.464676 3.062526
0.469674 3.062617
0.474672 3.062694
0.479670 3.062757
0.484667 3.062806
0.489665 3.062841
0.494663 3.062863
0.499661 3.062870
0.504659 3.062863
0.509657 3.062842
0.514654 3.062807
NaN NaN
0.514654 3.062807
0.519652 3.062757
0.524649 3.062694
0.529647 3.062616
0.534644 3.062524
0.539642 3.062418
0.544639 3.062298
0.549637 3.062165
0.554634 3.062018
0.559631 3.061857
0.564629 3.061682
0.569626 3.061494
0.574624 3.061292
0.579621 3.061078
0.584619 3.060849
0.589616 3.060608
0.594614 3.060353
0.599611 3.060086
0.604608 3.059805
0.609606 3.059511
0.614603 3.059205
0.619601 3.058885
0.624598 3.058553
0.629596 3.058209
0.634593 3.057851
0.639591 3.057482
0.644588 3.057099
0.649586 3.056705
0.654583 3.056298
0.659580 3.055879
0.664578 3.055448
0.669575 3.055004
0.674573 3.054549
0.679570 3.054082
0.684568 3.053602
0.689565 3.053112
0.694563 3.052609
0.699560 3.052095
0.704557 3.051569
0.709555 3.051032
0.714552 3.050483
0.719550 3.049923
0.724547 3.049352
0.729545 3.048769
0.734542 3.048175
0.739540 3.047571
0.744537 3.046955
0.749535 3.046328
0.754532 3.045691
0.759529 3.045043
0.764527 3.044384
0.769524 3.043714
0.774522 3.043034
0.779519 3.042344
0.784517 3.041643
0.789514 3.040932
0.794512 3.040210
0.799509 3.039478
0.804506 3.038736
0.809504 3.037985
0.814501 3.037223
0.819499 3.036451
0.824496 3.035670
0.829494 3.034878
0.834491 3.034077
0.839489 3.033267
0.844486 3.032447
0.849484 3.031617
0.854481 3.030778
0.859478 3.029930
0.864476 3.029072
0.869473 3.028206
0.874471 3.027330
0.879468 3.026445
0.884466 3.025552
0.889463 3.024649
0.894461 3.023738
0.899458 3.022818
0.904455 3.021889
0.909453 3.020951
0.914450 3.020006
0.919448 3.019051
0.924445 3.018089
0.929443 3.017118
0.934440 3.016138
0.939438 3.015151
0.944435 3.014156
0.949433 3.013152
0.954430 3.012141
0.959427 3.011122
0.964425 3.010095
0.969422 3.009060
0.974420 3.008018
0.979417 3.006968
0.984415 3.005910
0.989412 3.004846
0.994410 3.003773
0.999407 3.002694
1.004404 3.001607
1.009402 3.000513
1.014399 2.999413


==> ni35vib2.dat <==
NaN NaN
0.000000 0.000000
0.000002 0.005031
0.000007 0.010062
0.000016 0.015093
0.000028 0.020124
0.000043 0.025155
0.000062 0.030187
0.000084 0.035218
0.000109 0.040249
0.000137 0.045280
0.000168 0.050311
0.000202 0.055342
0.000240 0.060373
0.000280 0.065404
0.000323 0.070435
0.000369 0.075466
0.000417 0.080497
0.000469 0.085529
0.000523 0.090560
0.000580 0.095591
0.000639 0.100622
0.000701 0.105653
0.000765 0.110684
0.000832 0.115715
0.000901 0.120746
0.000972 0.125777
0.001046 0.130808
0.001122 0.135839
0.001200 0.140871
0.001280 0.145902
0.001362 0.150933
0.001446 0.155964
0.001533 0.160995
0.001621 0.166026
0.001711 0.171057
0.001803 0.176088
0.001896 0.181119
0.001992 0.186150
0.002089 0.191182
0.002187 0.196213
0.002287 0.201244
0.002389 0.206275
0.002492 0.211306
0.002597 0.216337
0.002703 0.221368
0.002810 0.226399
0.002919 0.231430
0.003029 0.236461
0.003140 0.241492
0.003252 0.246524
0.003365 0.251555
0.003479 0.256586
0.003594 0.261617
0.003710 0.266648
0.003827 0.271679
0.003945 0.276710
0.004063 0.281741
0.004182 0.286772
0.004302 0.291803
0.004423 0.296834
0.004544 0.301866
0.004665 0.306897
0.004787 0.311928
0.004910 0.316959
0.005032 0.321990
0.005155 0.327021
0.005279 0.332052
0.005402 0.337083
0.005526 0.342114
0.005650 0.347145
0.005774 0.352176
0.005898 0.357208
0.006022 0.362239
0.006145 0.367270
0.006269 0.372301
0.006392 0.377332
0.006516 0.382363
0.006639 0.387394
0.006761 0.392425
0.006883 0.397456
0.007005 0.402487
0.007126 0.407518
0.007247 0.412550
0.007367 0.417581
0.007487 0.422612
0.007605 0.427643
0.007723 0.432674
0.007841 0.437705
0.007957 0.442736
0.008073 0.447767
0.008187 0.452798
0.008301 0.457829
0.008413 0.462860
0.008525 0.467892
0.008635 0.472923
0.008744 0.477954
0.008852 0.482985
0.008958 0.488016
0.009064 0.493047
0.009167 0.498078
0.009270 0.503109
NaN NaN
0.009270 0.503109
0.009370 0.508140
0.009470 0.513171
0.009567 0.518202
0.009663 0.523233
0.009757 0.528264
0.009849 0.533295
0.009940 0.538326
0.010028 0.543357
0.010115 0.548388
0.010200 0.553419
0.010283 0.558450
0.010364 0.563481
0.010443 0.568512
0.010519 0.573543
0.010594 0.578574
0.010667 0.583605
0.010738 0.588636
0.010806 0.593667
0.010872 0.598698
0.010936 0.603729
0.010998 0.608761
0.011057 0.613792
0.011115 0.618823
0.011169 0.623854
0.011222 0.628885
0.011272 0.633916
0.011319 0.638947
0.011364 0.643978
0.011407 0.649009
0.011447 0.654040
0.011484 0.659071
0.011519 0.664102
0.011551 0.669133
0.011580 0.674164
0.011607 0.679195
0.011631 0.684226
0.011652 0.689257
0.011670 0.694288
0.011686 0.699319
0.011699 0.704350
0.011708 0.709381
0.011715 0.714412
0.011719 0.719443
0.011720 0.724474
0.011717 0.729505
0.011712 0.734536
0.011704 0.739567
0.011692 0.744598
0.011678 0.749629
0.011660 0.754660
0.011639 0.759691
0.011614 0.764722
0.011586 0.769753
0.011555 0.774784
0.011521 0.779815
0.011483 0.784846
0.011442 0.789877
0.011397 0.794908
0.011349 0.799939
0.011297 0.804970
0.011242 0.810001
0.011183 0.815032
0.011121 0.820063
0.011055 0.825094
0.010985 0.830125
0.010912 0.835156
0.010834 0.840187
0.010753 0.845218
0.010668 0.850249
0.010580 0.855280
0.010487 0.860311
0.010391 0.865342
0.010290 0.870373
0.010186 0.875404
0.010077 0.880435
0.009965 0.885466
0.009848 0.890497
0.009728 0.895528
0.009603 0.900559
0.009474 0.905590
0.009341 0.910621
0.009203 0.915652
0.009061 0.920683
0.008916 0.925714
0.008765 0.930745
0.008610 0.935776
0.008451 0.940807
0.008288 0.945838
0.008120 0.950869
0.007947 0.955900
0.007770 0.960931
0.007589 0.965962
0.007403 0.970993
0.007212 0.976024
0.007016 0.981055
0.006816 0.986086
0.006611 0.991118
0.006402 0.996149
0.006187 1.001180
0.005968 1.006211
NaN NaN
0.005968 1.006211
0.010938 1.006431
0.015909 1.006649
0.020879 1.006866
0.025849 1.007079
0.030819 1.007291
0.035789 1.007500
0.040760 1.007707
0.045730 1.007912
0.050700 1.008114
0.055670 1.008314
0.060640 1.008512
0.065611 1.008707
0.070581 1.008900
0.075551 1.009090
0.080521 1.009277
0.085491 1.009463
0.090462 1.009645
0.095432 1.009825
0.100402 1.010003
0.105372 1.010178
0.110342 1.010350
0.115313 1.010519
0.120283 1.010686
0.125253 1.010851
0.130223 1.011012
0.135193 1.011171
0.140164 1.011327
0.145134 1.011480
0.150104 1.011630
0.155074 1.011778
0.160044 1.011923
0.165015 1.012064
0.169985 1.012203
0.174955 1.012339
0.179925 1.012472
0.184895 1.012602
0.189866 1.012729
0.194836 1.012854
0.199806 1.012975
0.204776 1.013093
0.209746 1.013207
0.214716 1.013319
0.219687 1.013428
0.224657 1.013533
0.229627 1.013636
0.234597 1.013735
0.239567 1.013831
0.244538 1.013923
0.249508 1.014013
0.254478 1.014099
0.259448 1.014182
0.264418 1.014261
0.269389 1.014337
0.274359 1.014410
0.279329 1.014479
0.284299 1.014545
0.289269 1.014608
0.294240 1.014667
0.299210 1.014722
0.304180 1.014774
0.309150 1.014823
0.314120 1.014868
0.319091 1.014909
0.324061 1.014947
0.329031 1.014981
0.334001 1.015011
0.338971 1.015038
0.343942 1.015061
0.348912 1.015080
0.353882 1.015096
0.358852 1.015108
0.363822 1.015116
0.368793 1.015120
0.373763 1.015121
0.378733 1.015117
0.383703 1.015110
0.388673 1.015099
0.393644 1.015084
0.398614 1.015065
0.403584 1.015042
0.408554 1.015015
0.413524 1.014984
0.418495 1.014949
0.423465 1.014910
0.428435 1.014866
0.433405 1.014819
0.438375 1.014768
0.443346 1.014712
0.448316 1.014653
0.453286 1.014589
0.458256 1.014521
0.463226 1.014448
0.468197 1.014372
0.473167 1.014291
0.478137 1.014206
0.483107 1.014116
0.488077 1.014022
0.493048 1.013924
0.498018 1.013821
0.502988 1.013714
NaN NaN
0.502988 1.013714
0.507958 1.013603
0.512928 1.013488
0.517898 1.013370
0.522868 1.013247
0.527839 1.013122
0.532809 1.012993
0.537779 1.012861
0.542749 1.012725
0.547719 1.012587
0.552689 1.012445
0.557659 1.012301
0.562629 1.012154
0.567599 1.012004
0.572570 1.011852
0.577540 1.011697
0.582510 1.011540
0.587480 1.011380
0.592450 1.011219
0.597420 1.011055
0.602390 1.010889
0.607360 1.010722
0.612331 1.010552
0.617301 1.010381
0.622271 1.010209
0.627241 1.010035
0.632211 1.009859
0.637181 1.009683
0.642151 1.009505
0.647121 1.009326
0.652092 1.009146
0.657062 1.008965
0.662032 1.008783
0.667002 1.008601
0.671972 1.008418
0.676942 1.008234
0.681912 1.008051
0.686882 1.007867
0.691852 1.007682
0.696823 1.007498
0.701793 1.007313
0.706763 1.007129
0.711733 1.006945
0.716703 1.006761
0.721673 1.006578
0.726643 1.006395
0.731613 1.006213
0.736584 1.006031
0.741554 1.005850
0.746524 1.005670
0.751494 1.005491
0.756464 1.005313
0.761434 1.005137
0.766404 1.004961
0.771374 1.004788
0.776345 1.004615
0.781315 1.004444
0.786285 1.004275
0.791255 1.004108
0.796225 1.003942
0.801195 1.003778
0.806165 1.003617
0.811135 1.003458
0.816106 1.003301
0.821076 1.003146
0.826046 1.002994
0.831016 1.002844
0.835986 1.002698
0.840956 1.002553
0.845926 1.002412
0.850896 1.002274
0.855866 1.002139
0.860837 1.002007
0.865807 1.001878
0.870777 1.001753
0.875747 1.001631
0.880717 1.001512
0.885687 1.001398
0.890657 1.001287
0.895627 1.001180
0.900598 1.001077
0.905568 1.000978
0.910538 1.000883
0.915508 1.000792
0.920478 1.000706
0.925448 1.000624
0.930418 1.000547
0.935388 1.000474
0.940359 1.000407
0.945329 1.000344
0.950299 1.000286
0.955269 1.000233
0.960239 1.000185
0.965209 1.000142
0.970179 1.000105
0.975149 1.000073
0.980120 1.000047
0.985090 1.000027
0.990060 1.000012
0.995030 1.000003
1.000000 1.000000
NaN NaN
0.005968 1.006211
0.005745 1.011236
0.005519 1.016262
0.005291 1.021288
0.005060 1.026314
0.004827 1.031339
0.004591 1.036365
0.004353 1.041391
0.004113 1.046417
0.003870 1.051442
0.003626 1.056468
0.003380 1.061494
0.003132 1.066520
0.002882 1.071545
0.002631 1.076571
0.002378 1.081597
0.002124 1.086623
0.001868 1.091648
0.001611 1.096674
0.001353 1.101700
0.001094 1.106726
0.000834 1.111752
0.000573 1.116777
0.000312 1.121803
0.000049 1.126829
-0.000214 1.131855
-0.000477 1.136880
-0.000741 1.141906
-0.001005 1.146932
-0.001270 1.151958
-0.001534 1.156983
-0.001799 1.162009
-0.002064 1.167035
-0.002328 1.172061
-0.002592 1.177086
-0.002856 1.182112
-0.003120 1.187138
-0.003383 1.192164
-0.003645 1.197189
-0.003907 1.202215
-0.004168 1.207241
-0.004428 1.212267
-0.004687 1.217292
-0.004944 1.222318
-0.005201 1.227344
-0.005457 1.232370
-0.005711 1.237396
-0.005964 1.242421
-0.006215 1.247447
-0.006465 1.252473
-0.006712 1.257499
-0.006959 1.262524
-0.007203 1.267550
-0.007445 1.272576
-0.007685 1.277602
-0.007923 1.282627
-0.008159 1.287653
-0.008392 1.292679
-0.008623 1.297705
-0.008851 1.302730
-0.009077 1.307756
-0.009299 1.312782
-0.009519 1.317808
-0.009737 1.322833
-0.009951 1.327859
-0.010162 1.332885
-0.010370 1.337911
-0.010574 1.342936
-0.010775 1.347962
-0.010973 1.352988
-0.011167 1.358014
-0.011358 1.363040
-0.011544 1.368065
-0.011727 1.373091
-0.011906 1.378117
-0.012081 1.383143
-0.012252 1.388168
-0.012418 1.393194
-0.012580 1.398220
-0.012738 1.403246
-0.012892 1.408271
-0.013040 1.413297
-0.013185 1.418323
-0.013324 1.423349
-0.013458 1.428374
-0.013588 1.433400
-0.013712 1.438426
-0.013831 1.443452
-0.013946 1.448477
-0.014054 1.453503
-0.014158 1.458529
-0.014255 1.463555
-0.014348 1.468581
-0.014434 1.473606
-0.014515 1.478632
-0.014590 1.483658
-0.014658 1.488684
-0.014721 1.493709
-0.014778 1.498735
-0.014828 1.503761
-0.014872 1.508787
NaN NaN
-0.014872 1.508787
-0.014910 1.513812
-0.014941 1.518838
-0.014965 1.523863
-0.014983 1.528889
-0.014994 1.533914
-0.014999 1.538940
-0.014996 1.543965
-0.014987 1.548991
-0.014970 1.554016
-0.014947 1.559042
-0.014916 1.564067
-0.014879 1.569093
-0.014834 1.574119
-0.014781 1.579144
-0.014722 1.584170
-0.014655 1.589195
-0.014580 1.594221
-0.014498 1.599246
-0.014408 1.604272
-0.014311 1.609297
-0.014205 1.614323
-0.014092 1.619348
-0.013971 1.624374
-0.013842 1.629399
-0.013705 1.634425
-0.013560 1.639451
-0.013406 1.644476
-0.013245 1.649502
-0.013075 1.654527
-0.012897 1.659553
-0.012710 1.664578
-0.012515 1.669604
-0.012311 1.674629
-0.012098 1.679655
-0.011877 1.684680
-0.011647 1.689706
-0.011408 1.694731
-0.011161 1.699757
-0.010904 1.704783
-0.010638 1.709808
-0.010363 1.714834
-0.010079 1.719859
-0.009786 1.724885
-0.009484 1.729910
-0.009172 1.734936
-0.008850 1.739961
-0.008519 1.744987
-0.008179 1.750012
-0.007829 1.755038
-0.007469 1.760063
-0.007099 1.765089
-0.006720 1.770115
-0.006331 1.775140
-0.005931 1.780166
-0.005522 1.785191
-0.005102 1.790217
-0.004673 1.795242
-0.004233 1.800268
-0.003782 1.805293
-0.003322 1.810319
-0.002851 1.815344
-0.002369 1.820370
-0.001877 1.825395
-0.001374 1.830421
-0.000861 1.835447
-0.000337 1.840472
0.000199 1.845498
0.000745 1.850523
0.001302 1.855549
0.001870 1.860574
0.002449 1.865600
0.003039 1.870625
0.003641 1.875651
0.004254 1.880676
0.004878 1.885702
0.005514 1.890727
0.006161 1.895753
0.006820 1.900778
0.007490 1.905804
0.008172 1.910830
0.008866 1.915855
0.009572 1.920881
0.010290 1.925906
0.011019 1.930932
0.011761 1.935957
0.012515 1.940983
0.013281 1.946008
0.014059 1.951034
0.014850 1.956059
0.015652 1.961085
0.016468 1.966110
0.017296 1.971136
0.018136 1.976162
0.018989 1.981187
0.019855 1.986213
0.020734 1.991238
0.021625 1.996264
0.022529 2.001289
0.023447 2.006315
0.024377 2.011340
NaN NaN
0.005968 1.006211
0.010765 1.011471
0.015542 1.016752
0.020299 1.022052
0.025036 1.027372
0.029755 1.032711
0.034455 1.038068
0.039138 1.043442
0.043803 1.048835
0.048451 1.054244
0.053083 1.059669
0.057699 1.065111
0.062299 1.070568
0.066884 1.076041
0.071454 1.081528
0.076011 1.087029
0.080553 1.092544
0.085082 1.098072
0.089599 1.103613
0.094103 1.109166
0.098595 1.114731
0.103076 1.120308
0.107546 1.125895
0.112005 1.131493
0.116455 1.137101
0.120894 1.142719
0.125325 1.148346
0.129747 1.153981
0.134161 1.159624
0.138567 1.165276
0.142966 1.170934
0.147358 1.176599
0.151744 1.182271
0.156124 1.187948
0.160498 1.193631
0.164868 1.199319
0.169233 1.205011
0.173594 1.210708
0.177952 1.216407
0.182306 1.222110
0.186658 1.227816
0.191008 1.233524
0.195356 1.239233
0.199702 1.244944
0.204048 1.250655
0.208394 1.256367
0.212739 1.262079
0.217086 1.267790
0.221433 1.273500
0.225782 1.279208
0.230133 1.284915
0.234486 1.290619
0.238843 1.296320
0.243202 1.302018
0.247566 1.307712
0.251934 1.313401
0.256306 1.319086
0.260684 1.324766
0.265067 1.330440
0.269457 1.336107
0.273853 1.341769
0.278256 1.347423
0.282667 1.353069
0.287086 1.358708
0.291513 1.364338
0.295949 1.369959
0.300395 1.375571
0.304850 1.381173
0.309316 1.386765
0.313792 1.392346
0.318280 1.397915
0.322779 1.403473
0.327291 1.409019
0.331815 1.414553
0.336352 1.420073
0.340903 1.425579
0.345468 1.431072
0.350047 1.436550
0.354641 1.442013
0.359251 1.447461
0.363876 1.452893
0.368518 1.458309
0.373176 1.463708
0.377852 1.469090
0.382545 1.474454
0.387257 1.479799
0.391987 1.485127
0.396736 1.490435
0.401505 1.495723
0.406294 1.500992
0.411103 1.506240
0.415933 1.511467
0.420785 1.516673
0.425658 1.521857
0.430554 1.527019
0.435472 1.532157
0.440414 1.537273
0.445380 1.542365
0.450369 1.547433
0.455384 1.552476
0.460423 1.557494
NaN NaN
0.460423 1.557494
0.465487 1.562486
0.470576 1.567454
0.475689 1.572398
0.480825 1.577317
0.485986 1.582214
0.491169 1.587087
0.496375 1.591937
0.501603 1.596765
0.506854 1.601571
0.512126 1.606356
0.517419 1.611119
0.522733 1.615862
0.528067 1.620584
0.533422 1.625286
0.538796 1.629968
0.544189 1.634631
0.549601 1.639275
0.555032 1.643901
0.560481 1.648508
0.565948 1.653098
0.571432 1.657670
0.576934 1.662226
0.582452 1.666764
0.587986 1.671286
0.593536 1.675793
0.599101 1.680284
0.604682 1.684760
0.610277 1.689221
0.615887 1.693668
0.621511 1.698100
0.627148 1.702519
0.632798 1.706925
0.638462 1.711319
0.644138 1.715699
0.649826 1.720068
0.655525 1.724425
0.661236 1.728770
0.666958 1.733105
0.672690 1.737429
0.678433 1.741743
0.684185 1.746047
0.689947 1.750341
0.695718 1.754627
0.701498 1.758904
0.707285 1.763173
0.713081 1.767433
0.718884 1.771687
0.724695 1.775933
0.730512 1.780172
0.736335 1.784405
0.742165 1.788632
0.748000 1.792854
0.753840 1.797070
0.759685 1.801281
0.765535 1.805488
0.771389 1.809690
0.777246 1.813889
0.783107 1.818085
0.788971 1.822278
0.794837 1.826468
0.800706 1.830656
0.806576 1.834842
0.812448 1.839027
0.818321 1.843210
0.824194 1.847393
0.830068 1.851576
0.835942 1.855758
0.841815 1.859942
0.847688 1.864126
0.853559 1.868311
0.859429 1.872498
0.865296 1.876686
0.871162 1.880878
0.877024 1.885071
0.882884 1.889269
0.888740 1.893469
0.894592 1.897673
0.900439 1.901882
0.906283 1.906095
0.912121 1.910314
0.917953 1.914538
0.923780 1.918767
0.929601 1.923003
0.935415 1.927245
0.941223 1.931494
0.947023 1.935751
0.952815 1.940015
0.958599 1.944287
0.964375 1.948568
0.970142 1.952857
0.975900 1.957156
0.981648 1.961464
0.987386 1.965782
0.993114 1.970111
0.998831 1.974450
1.004538 1.978801
1.010232 1.983162
1.015915 1.987536
1.021585 1.991922
1.027243 1.996321
NaN NaN
1.000000 1.000000
0.995023 1.004958
0.990027 1.009896
0.985012 1.014816
0.979979 1.019718
0.974928 1.024601
0.969859 1.029467
0.964773 1.034316
0.959670 1.039147
0.954551 1.043962
0.949415 1.048762
0.944264 1.053545
0.939097 1.058313
0.933915 1.063066
0.928719 1.067804
0.923508 1.072528
0.918283 1.077237
0.913045 1.081934
0.907793 1.086617
0.902529 1.091287
0.897252 1.095945
0.891963 1.100591
0.886662 1.105224
0.881350 1.109847
0.876027 1.114459
0.870693 1.119059
0.865349 1.123650
0.859995 1.128231
0.854632 1.132802
0.849259 1.137364
0.843878 1.141917
0.838488 1.146462
0.833090 1.150999
0.827685 1.155528
0.822272 1.160050
0.816852 1.164565
0.811425 1.169073
0.805993 1.173575
0.800554 1.178071
0.795110 1.182561
0.789661 1.187047
0.784207 1.191528
0.778749 1.196004
0.773286 1.200476
0.767820 1.204945
0.762351 1.209410
0.756879 1.213873
0.751404 1.218333
0.745927 1.222790
0.740449 1.227246
0.734968 1.231701
0.729487 1.236154
0.724005 1.240607
0.718523 1.245059
0.713041 1.249512
0.707559 1.253964
0.702078 1.258418
0.696598 1.262873
0.691119 1.267329
0.685642 1.271787
0.680168 1.276247
0.674696 1.280710
0.669227 1.285176
0.663762 1.289645
0.658300 1.294118
0.652842 1.298594
0.647389 1.303076
0.641940 1.307562
0.636497 1.312053
0.631059 1.316550
0.625627 1.321053
0.620202 1.325562
0.614783 1.330077
0.609371 1.334600
0.603966 1.339130
0.598569 1.343668
0.593180 1.348214
0.587800 1.352768
0.582429 1.357331
0.577067 1.361904
0.571714 1.366486
0.566371 1.371078
0.561039 1.375680
0.555717 1.380293
0.550407 1.384917
0.545107 1.389553
0.539820 1.394200
0.534545 1.398859
0.529282 1.403531
0.524032 1.408216
0.518795 1.412914
0.513572 1.417626
0.508364 1.422351
0.503169 1.427091
0.497989 1.431846
0.492824 1.436616
0.487675 1.441401
0.482541 1.446202
0.477424 1.451020
0.472323 1.455854
0.467240 1.460705
NaN NaN
0.467240 1.460705
0.462173 1.465573
0.457124 1.470459
0.452093 1.475363
0.447080 1.480285
0.442083 1.485223
0.437104 1.490179
0.432142 1.495152
0.427197 1.500142
0.422268 1.505148
0.417356 1.510171
0.412461 1.515211
0.407582 1.520266
0.402718 1.525338
0.397871 1.530426
0.393040 1.535529
0.388224 1.540649
0.383424 1.545784
0.378639 1.550934
0.373869 1.556099
0.369115 1.561280
0.364375 1.566475
0.359650 1.571685
0.354940 1.576910
0.350245 1.582149
0.345563 1.587403
0.340896 1.592670
0.336243 1.597952
0.331603 1.603248
0.326978 1.608557
0.322366 1.613880
0.317767 1.619217
0.313182 1.624566
0.308610 1.629929
0.304051 1.635305
0.299504 1.640694
0.294971 1.646095
0.290450 1.651509
0.285941 1.656935
0.281445 1.662374
0.276960 1.667824
0.272488 1.673287
0.268027 1.678761
0.263578 1.684247
0.259141 1.689745
0.254714 1.695254
0.250299 1.700774
0.245895 1.706305
0.241502 1.711847
0.237120 1.717399
0.232748 1.722962
0.228387 1.728536
0.224036 1.734120
0.219695 1.739714
0.215365 1.745319
0.211044 1.750933
0.206732 1.756556
0.202431 1.762190
0.198138 1.767832
0.193855 1.773484
0.189581 1.779145
0.185316 1.784815
0.181060 1.790494
0.176813 1.796182
0.172574 1.801878
0.168343 1.807582
0.164121 1.813295
0.159906 1.819015
0.155700 1.824744
0.151501 1.830480
0.147310 1.836224
0.143126 1.841975
0.138950 1.847734
0.134781 1.853500
0.130619 1.859273
0.126464 1.865052
0.122315 1.870839
0.118173 1.876632
0.114038 1.882431
0.109908 1.888237
0.105785 1.894049
0.101668 1.899866
0.097556 1.905690
0.093451 1.911519
0.089351 1.917354
0.085256 1.923194
0.081166 1.929040
0.077082 1.934890
0.073002 1.940746
0.068927 1.946606
0.064857 1.952471
0.060791 1.958340
0.056730 1.964213
0.052673 1.970091
0.048620 1.975973
0.044571 1.981859
0.040525 1.987748
0.036483 1.993641
0.032444 1.999538
0.028409 2.005437
0.024377 2.011340
NaN NaN
1.000000 1.000000
0.999999 1.004982
0.999996 1.009963
0.999991 1.014945
0.999983 1.019926
0.999974 1.024908
0.999963 1.029889
0.999950 1.034871
0.999935 1.039853
0.999919 1.044834
0.999901 1.049816
0.999881 1.054797
0.999860 1.059779
0.999837 1.064761
0.999812 1.069742
0.999787 1.074724
0.999759 1.079705
0.999731 1.084687
0.999701 1.089668
0.999670 1.094650
0.999638 1.099632
0.999605 1.104613
0.999571 1.109595
0.999536 1.114576
0.999499 1.119558
0.999462 1.124540
0.999425 1.129521
0.999386 1.134503
0.999347 1.139484
0.999307 1.144466
0.999266 1.149447
0.999225 1.154429
0.999183 1.159411
0.999141 1.164392
0.999098 1.169374
0.999055 1.174355
0.999012 1.179337
0.998968 1.184318
0.998925 1.189300
0.998881 1.194282
0.998837 1.199263
0.998793 1.204245
0.998749 1.209226
0.998705 1.214208
0.998661 1.219190
0.998618 1.224171
0.998574 1.229153
0.998531 1.234134
0.998488 1.239116
0.998446 1.244097
0.998404 1.249079
0.998363 1.254061
0.998322 1.259042
0.998282 1.264024
0.998242 1.269005
0.998203 1.273987
0.998165 1.278968
0.998128 1.283950
0.998091 1.288932
0.998056 1.293913
0.998021 1.298895
0.997988 1.303876
0.997956 1.308858
0.997924 1.313840
0.997894 1.318821
0.997865 1.323803
0.997838 1.328784
0.997812 1.333766
0.997787 1.338747
0.997763 1.343729
0.997742 1.348711
0.997721 1.353692
0.997703 1.358674
0.997686 1.363655
0.997670 1.368637
0.997657 1.373619
0.997645 1.378600
0.997635 1.383582
0.997628 1.388563
0.997622 1.393545
0.997618 1.398526
0.997616 1.403508
0.997617 1.408490
0.997619 1.413471
0.997624 1.418453
0.997631 1.423434
0.997641 1.428416
0.997653 1.433397
0.997667 1.438379
0.997684 1.443361
0.997704 1.448342
0.997726 1.453324
0.997751 1.458305
0.997778 1.463287
0.997809 1.468269
0.997842 1.473250
0.997878 1.478232
0.997917 1.483213
0.997959 1.488195
0.998004 1.493176
0.998052 1.498158
NaN NaN
0.998052 1.498158
0.998103 1.503140
0.998158 1.508121
0.998215 1.513103
0.998276 1.518085
0.998340 1.523066
0.998408 1.528048
0.998479 1.533029
0.998553 1.538011
0.998630 1.542993
0.998712 1.547974
0.998796 1.552956
0.998885 1.557938
0.998977 1.562919
0.999073 1.567901
0.999173 1.572882
0.999276 1.577864
0.999384 1.582846
0.999496 1.587827
0.999611 1.592809
0.999731 1.597791
0.999854 1.602772
0.999982 1.607754
1.000114 1.612735
1.000251 1.617717
1.000392 1.622699
1.000537 1.627680
1.000687 1.632662
1.000841 1.637644
1.000999 1.642625
1.001163 1.647607
1.001331 1.652588
1.001503 1.657570
1.001681 1.662552
1.001863 1.667533
1.002050 1.672515
1.002242 1.677497
1.002439 1.682478
1.002642 1.687460
1.002849 1.692441
1.003061 1.697423
1.003279 1.702405
1.003502 1.707386
1.003730 1.712368
1.003963 1.717350
1.004202 1.722331
1.004446 1.727313
1.004696 1.732294
1.004952 1.737276
1.005213 1.742258
1.005480 1.747239
1.005752 1.752221
1.006030 1.757203
1.006315 1.762184
1.006605 1.767166
1.006901 1.772148
1.007203 1.777129
1.007511 1.782111
1.007825 1.787092
1.008145 1.792074
1.008472 1.797056
1.008804 1.802037
1.009143 1.807019
1.009489 1.812001
1.009841 1.816982
1.010199 1.821964
1.010564 1.826945
1.010936 1.831927
1.011314 1.836909
1.011699 1.841890
1.012090 1.846872
1.012489 1.851854
1.012894 1.856835
1.013306 1.861817
1.013725 1.866798
1.014152 1.871780
1.014585 1.876762
1.015025 1.881743
1.015473 1.886725
1.015928 1.891707
1.016390 1.896688
1.016859 1.901670
1.017336 1.906651
1.017820 1.911633
1.018312 1.916615
1.018811 1.921596
1.019318 1.926578
1.019833 1.931560
1.020355 1.936541
1.020885 1.941523
1.021423 1.946504
1.021968 1.951486
1.022522 1.956468
1.023084 1.961449
1.023653 1.966431
1.024231 1.971413
1.024817 1.976394
1.025411 1.981376
1.026014 1.986357
1.026624 1.991339
1.027243 1.996321
NaN NaN
0.024377 2.011340
0.029392 2.010409
0.034406 2.009487
0.039421 2.008577
0.044436 2.007677
0.049450 2.006787
0.054465 2.005908
0.059480 2.005040
0.064494 2.004183
0.069509 2.003336
0.074524 2.002500
0.079538 2.001675
0.084553 2.000861
0.089568 2.000058
0.094582 1.999266
0.099597 1.998485
0.104612 1.997715
0.109626 1.996956
0.114641 1.996209
0.119656 1.995472
0.124670 1.994747
0.129685 1.994033
0.134700 1.993331
0.139714 1.992639
0.144729 1.991960
0.149744 1.991291
0.154758 1.990634
0.159773 1.989989
0.164788 1.989355
0.169802 1.988733
0.174817 1.988123
0.179832 1.987524
0.184846 1.986937
0.189861 1.986362
0.194876 1.985799
0.199890 1.985247
0.204905 1.984708
0.209920 1.984180
0.214934 1.983665
0.219949 1.983161
0.224963 1.982670
0.229978 1.982191
0.234993 1.981724
0.240007 1.981269
0.245022 1.980826
0.250037 1.980396
0.255051 1.979978
0.260066 1.979573
0.265081 1.979180
0.270095 1.978799
0.275110 1.978431
0.280125 1.978076
0.285139 1.977733
0.290154 1.977403
0.295169 1.977085
0.300183 1.976780
0.305198 1.976488
0.310213 1.976209
0.315227 1.975943
0.320242 1.975689
0.325257 1.975449
0.330271 1.975221
0.335286 1.975007
0.340301 1.974805
0.345315 1.974617
0.350330 1.974442
0.355345 1.974280
0.360359 1.974131
0.365374 1.973995
0.370389 1.973873
0.375403 1.973765
0.380418 1.973669
0.385433 1.973587
0.390447 1.973519
0.395462 1.973464
0.400477 1.973423
0.405491 1.973395
0.410506 1.973381
0.415521 1.973381
0.420535 1.973395
0.425550 1.973422
0.430564 1.973463
0.435579 1.973518
0.440594 1.973587
0.445608 1.973670
0.450623 1.973767
0.455638 1.973878
0.460652 1.974003
0.465667 1.974142
0.470682 1.974295
0.475696 1.974463
0.480711 1.974644
0.485726 1.974840
0.490740 1.975051
0.495755 1.975276
0.500770 1.975515
0.505784 1.975769
0.510799 1.976037
0.515814 1.976320
0.520828 1.976617
0.525843 1.976929
NaN NaN
0.525843 1.976929
0.530857 1.977254
0.535871 1.977590
0.540885 1.977936
0.545899 1.978293
0.550913 1.978659
0.555927 1.979034
0.560941 1.979419
0.565955 1.979811
0.570969 1.980212
0.575983 1.980620
0.580997 1.981035
0.586011 1.981457
0.591025 1.981886
0.596039 1.982320
0.601053 1.982760
0.606067 1.983205
0.611081 1.983655
0.616095 1.984109
0.621109 1.984567
0.626123 1.985028
0.631137 1.985492
0.636151 1.985959
0.641165 1.986428
0.646179 1.986899
0.651193 1.987372
0.656207 1.987845
0.661221 1.988318
0.666235 1.988792
0.671249 1.989266
0.676263 1.989739
0.681277 1.990210
0.686291 1.990681
0.691305 1.991149
0.696319 1.991615
0.701333 1.992078
0.706347 1.992538
0.711361 1.992994
0.716375 1.993446
0.721389 1.993894
0.726403 1.994337
0.731417 1.994774
0.736431 1.995206
0.741445 1.995632
0.746459 1.996051
0.751473 1.996464
0.756487 1.996869
0.761501 1.997266
0.766515 1.997655
0.771529 1.998036
0.776543 1.998407
0.781557 1.998769
0.786571 1.999121
0.791585 1.999463
0.796599 1.999795
0.801613 2.000115
0.806627 2.000423
0.811641 2.000720
0.816655 2.001005
0.821669 2.001276
0.826683 2.001535
0.831697 2.001780
0.836711 2.002011
0.841725 2.002227
0.846739 2.002429
0.851753 2.002616
0.856767 2.002787
0.861781 2.002941
0.866795 2.003080
0.871809 2.003201
0.876823 2.003305
0.881837 2.003392
0.886851 2.003460
0.891865 2.003510
0.896879 2.003540
0.901893 2.003552
0.906907 2.003543
0.911921 2.003514
0.916935 2.003465
0.921949 2.003395
0.926963 2.003303
0.931977 2.003189
0.936991 2.003053
0.942005 2.002895
0.947019 2.002713
0.952033 2.002507
0.957047 2.002278
0.962061 2.002024
0.967075 2.001746
0.972089 2.001442
0.977103 2.001113
0.982117 2.000758
0.987131 2.000376
0.992145 1.999968
0.997159 1.999532
1.002173 1.999068
1.007187 1.998577
1.012201 1.998056
1.017215 1.997507
1.022229 1.996929
1.027243 1.996321
NaN NaN
0.024377 2.011340
0.025322 2.016376
0.026282 2.021412
0.027258 2.026448
0.028248 2.031485
0.029252 2.036521
0.030270 2.041557
0.031301 2.046593
0.032344 2.051629
0.033400 2.056665
0.034467 2.061701
0.035546 2.066737
0.036635 2.071773
0.037734 2.076809
0.038843 2.081845
0.039961 2.086881
0.041087 2.091917
0.042222 2.096953
0.043365 2.101989
0.044514 2.107025
0.045671 2.112061
0.046833 2.117098
0.048001 2.122134
0.049175 2.127170
0.050353 2.132206
0.051535 2.137242
0.052721 2.142278
0.053911 2.147314
0.055103 2.152350
0.056297 2.157386
0.057493 2.162422
0.058690 2.167458
0.059888 2.172494
0.061086 2.177530
0.062285 2.182566
0.063482 2.187602
0.064678 2.192638
0.065873 2.197674
0.067065 2.202711
0.068254 2.207747
0.069441 2.212783
0.070623 2.217819
0.071802 2.222855
0.072976 2.227891
0.074144 2.232927
0.075307 2.237963
0.076464 2.242999
0.077614 2.248035
0.078757 2.253071
0.079893 2.258107
0.081020 2.263143
0.082139 2.268179
0.083248 2.273215
0.084348 2.278251
0.085438 2.283287
0.086517 2.288324
0.087585 2.293360
0.088642 2.298396
0.089686 2.303432
0.090718 2.308468
0.091737 2.313504
0.092742 2.318540
0.093734 2.323576
0.094710 2.328612
0.095672 2.333648
0.096618 2.338684
0.097548 2.343720
0.098462 2.348756
0.099358 2.353792
0.100237 2.358828
0.101098 2.363864
0.101941 2.368900
0.102764 2.373937
0.103568 2.378973
0.104352 2.384009
0.105116 2.389045
0.105859 2.394081
0.106580 2.399117
0.107279 2.404153
0.107956 2.409189
0.108610 2.414225
0.109240 2.419261
0.109847 2.424297
0.110429 2.429333
0.110986 2.434369
0.111517 2.439405
0.112023 2.444441
0.112503 2.449477
0.112955 2.454513
0.113380 2.459550
0.113777 2.464586
0.114146 2.469622
0.114486 2.474658
0.114797 2.479694
0.115078 2.484730
0.115328 2.489766
0.115548 2.494802
0.115736 2.499838
0.115892 2.504874
0.116017 2.509910
0.116108 2.514946
NaN NaN
0.116108 2.514946
0.116166 2.519982
0.116190 2.525018
0.116182 2.530053
0.116141 2.535089
0.116069 2.540125
0.115966 2.545160
0.115833 2.550196
0.115670 2.555232
0.115478 2.560267
0.115257 2.565303
0.115009 2.570339
0.114733 2.575374
0.114431 2.580410
0.114103 2.585446
0.113749 2.590481
0.113371 2.595517
0.112969 2.600553
0.112543 2.605588
0.112094 2.610624
0.111623 2.615660
0.111131 2.620695
0.110617 2.625731
0.110083 2.630767
0.109529 2.635802
0.108956 2.640838
0.108364 2.645874
0.107755 2.650910
0.107128 2.655945
0.106484 2.660981
0.105825 2.666017
0.105150 2.671052
0.104460 2.676088
0.103756 2.681124
0.103038 2.686159
0.102307 2.691195
0.101564 2.696231
0.100809 2.701266
0.100044 2.706302
0.099267 2.711338
0.098481 2.716373
0.097685 2.721409
0.096881 2.726445
0.096069 2.731480
0.095249 2.736516
0.094422 2.741552
0.093590 2.746587
0.092751 2.751623
0.091908 2.756659
0.091061 2.761694
0.090209 2.766730
0.089355 2.771766
0.088498 2.776802
0.087640 2.781837
0.086780 2.786873
0.085919 2.791909
0.085059 2.796944
0.084199 2.801980
0.083341 2.807016
0.082484 2.812051
0.081630 2.817087
0.080779 2.822123
0.079931 2.827158
0.079088 2.832194
0.078250 2.837230
0.077418 2.842265
0.076591 2.847301
0.075772 2.852337
0.074960 2.857372
0.074156 2.862408
0.073360 2.867444
0.072574 2.872479
0.071798 2.877515
0.071033 2.882551
0.070278 2.887586
0.069535 2.892622
0.068805 2.897658
0.068088 2.902694
0.067384 2.907729
0.066695 2.912765
0.066020 2.917801
0.065361 2.922836
0.064718 2.927872
0.064092 2.932908
0.063483 2.937943
0.062892 2.942979
0.062319 2.948015
0.061766 2.953050
0.061232 2.958086
0.060719 2.963122
0.060227 2.968157
0.059757 2.973193
0.059309 2.978229
0.058884 2.983264
0.058482 2.988300
0.058105 2.993336
0.057752 2.998371
0.057425 3.003407
0.057123 3.008443
0.056849 3.013478
0.056601 3.018514
NaN NaN
0.024377 2.011340
0.030369 2.015394
0.036423 2.019385
0.042538 2.023315
0.048714 2.027185
0.054948 2.030996
0.061239 2.034751
0.067585 2.038450
0.073986 2.042095
0.080439 2.045687
0.086944 2.049228
0.093498 2.052719
0.100100 2.056162
0.106750 2.059558
0.113445 2.062908
0.120184 2.066215
0.126965 2.069479
0.133787 2.072702
0.140650 2.075885
0.147550 2.079030
0.154487 2.082138
0.161459 2.085211
0.168466 2.088250
0.175504 2.091257
0.182574 2.094233
0.189673 2.097179
0.196800 2.100097
0.203954 2.102988
0.211133 2.105855
0.218336 2.108697
0.225561 2.111518
0.232807 2.114317
0.240073 2.117097
0.247356 2.119859
0.254656 2.122605
0.261971 2.125335
0.269299 2.128052
0.276640 2.130757
0.283991 2.133451
0.291352 2.136135
0.298721 2.138812
0.306096 2.141482
0.313475 2.144148
0.320859 2.146810
0.328244 2.149470
0.335630 2.152129
0.343015 2.154789
0.350398 2.157452
0.357778 2.160118
0.365152 2.162789
0.372519 2.165467
0.379878 2.168154
0.387228 2.170849
0.394567 2.173556
0.401893 2.176275
0.409206 2.179007
0.416503 2.181756
0.423784 2.184520
0.431046 2.187303
0.438289 2.190106
0.445510 2.192930
0.452709 2.195776
0.459885 2.198646
0.467034 2.201542
0.474157 2.204465
0.481252 2.207416
0.488316 2.210396
0.495350 2.213408
0.502351 2.216453
0.509318 2.219531
0.516249 2.222645
0.523143 2.225796
0.529999 2.228986
0.536815 2.232215
0.543589 2.235486
0.550321 2.238800
0.557009 2.242157
0.563651 2.245561
0.570246 2.249011
0.576792 2.252510
0.583288 2.256059
0.589733 2.259660
0.596125 2.263313
0.602463 2.267021
0.608745 2.270785
0.614969 2.274606
0.621135 2.278485
0.627241 2.282425
0.633285 2.286426
0.639266 2.290490
0.645183 2.294619
0.651034 2.298813
0.656817 2.303075
0.662532 2.307406
0.668176 2.311807
0.673749 2.316279
0.679249 2.320825
0.684674 2.325445
0.690023 2.330142
0.695294 2.334916
0.700487 2.339768
NaN NaN
0.700487 2.339768
0.705598 2.344701
0.710628 2.349714
0.715579 2.354806
0.720453 2.359976
0.725251 2.365221
0.729974 2.370541
0.734624 2.375935
0.739203 2.381399
0.743711 2.386934
0.748152 2.392537
0.752525 2.398207
0.756832 2.403943
0.761076 2.409743
0.765257 2.415605
0.769378 2.421528
0.773439 2.427510
0.777441 2.433551
0.781388 2.439648
0.785279 2.445799
0.789118 2.452005
0.792904 2.458262
0.796640 2.464569
0.800326 2.470926
0.803966 2.477329
0.807560 2.483779
0.811109 2.490273
0.814615 2.496810
0.818080 2.503389
0.821505 2.510007
0.824892 2.516663
0.828242 2.523357
0.831557 2.530085
0.834838 2.536848
0.838086 2.543643
0.841304 2.550468
0.844492 2.557323
0.847653 2.564206
0.850787 2.571115
0.853897 2.578049
0.856983 2.585006
0.860047 2.591985
0.863091 2.598984
0.866117 2.606002
0.869125 2.613037
0.872118 2.620088
0.875096 2.627153
0.878061 2.634231
0.881016 2.641320
0.883960 2.648419
0.886896 2.655526
0.889826 2.662639
0.892751 2.669758
0.895671 2.676881
0.898590 2.684006
0.901508 2.691131
0.904427 2.698255
0.907348 2.705378
0.910273 2.712496
0.913203 2.719609
0.916140 2.726715
0.919086 2.733813
0.922042 2.740901
0.925008 2.747977
0.927988 2.755041
0.930982 2.762090
0.933992 2.769123
0.937020 2.776139
0.940066 2.783136
0.943133 2.790112
0.946222 2.797067
0.949334 2.803998
0.952471 2.810904
0.955635 2.817784
0.958827 2.824636
0.962048 2.831458
0.965300 2.838249
0.968585 2.845008
0.971903 2.851733
0.975257 2.858422
0.978648 2.865074
0.982078 2.871688
0.985548 2.878261
0.989059 2.884794
0.992613 2.891283
0.996212 2.897727
0.999857 2.904126
1.003549 2.910477
1.007290 2.916779
1.011082 2.923030
1.014927 2.929229
1.018824 2.935375
1.022777 2.941465
1.026786 2.947499
1.030854 2.953475
1.034981 2.959391
1.039169 2.965246
1.043420 2.971039
1.047735 2.976767
1.052116 2.982430
1.056564 2.988025
NaN NaN
1.027243 1.996321
1.022904 2.001945
1.018602 2.007606
1.014336 2.013304
1.010107 2.019037
1.005912 2.024806
1.001751 2.030608
0.997623 2.036444
0.993528 2.042312
0.989464 2.048211
0.985430 2.054141
0.981426 2.060100
0.977451 2.066088
0.973504 2.072104
0.969584 2.078148
0.965690 2.084217
0.961821 2.090311
0.957977 2.096430
0.954156 2.102573
0.950358 2.108738
0.946582 2.114925
0.942826 2.121133
0.939091 2.127361
0.935375 2.133609
0.931678 2.139874
0.927998 2.146158
0.924334 2.152457
0.920686 2.158773
0.917053 2.165103
0.913434 2.171448
0.909829 2.177805
0.906235 2.184175
0.902653 2.190556
0.899081 2.196948
0.895520 2.203349
0.891966 2.209759
0.888421 2.216177
0.884883 2.222603
0.881351 2.229034
0.877824 2.235471
0.874302 2.241912
0.870784 2.248356
0.867268 2.254804
0.863754 2.261253
0.860241 2.267703
0.856728 2.274154
0.853214 2.280603
0.849699 2.287051
0.846181 2.293497
0.842660 2.299939
0.839134 2.306377
0.835604 2.312809
0.832067 2.319236
0.828524 2.325656
0.824973 2.332068
0.821413 2.338472
0.817844 2.344866
0.814264 2.351250
0.810674 2.357623
0.807071 2.363983
0.803455 2.370331
0.799826 2.376665
0.796182 2.382984
0.792522 2.389288
0.788846 2.395575
0.785153 2.401845
0.781442 2.408097
0.777711 2.414330
0.773961 2.420543
0.770190 2.426735
0.766397 2.432906
0.762582 2.439054
0.758744 2.445179
0.754881 2.451279
0.750993 2.457355
0.747080 2.463405
0.743139 2.469427
0.739171 2.475422
0.735174 2.481389
0.731148 2.487326
0.727091 2.493233
0.723004 2.499108
0.718884 2.504952
0.714731 2.510763
0.710545 2.516540
0.706324 2.522282
0.702067 2.527989
0.697774 2.533659
0.693444 2.539292
0.689076 2.544887
0.684669 2.550443
0.680221 2.555959
0.675734 2.561435
0.671204 2.566869
0.666632 2.572260
0.662017 2.577608
0.657358 2.582912
0.652653 2.588171
0.647903 2.593384
0.643105 2.598550
0.638261 2.603668
NaN NaN
0.638261 2.603668
0.633366 2.608738
0.628422 2.613760
0.623431 2.618733
0.618392 2.623660
0.613307 2.628540
0.608177 2.633375
0.603002 2.638165
0.597784 2.642912
0.592524 2.647617
0.587222 2.652280
0.581880 2.656903
0.576498 2.661486
0.571077 2.666030
0.565619 2.670537
0.560123 2.675006
0.554592 2.679440
0.549025 2.683839
0.543425 2.688203
0.537791 2.692535
0.532125 2.696834
0.526428 2.701101
0.520700 2.705339
0.514943 2.709547
0.509157 2.713726
0.503344 2.717878
0.497504 2.722003
0.491639 2.726103
0.485748 2.730177
0.479834 2.734228
0.473897 2.738256
0.467937 2.742262
0.461957 2.746246
0.455956 2.750211
0.449936 2.754156
0.443898 2.758083
0.437843 2.761992
0.431771 2.765885
0.425683 2.769763
0.419581 2.773626
0.413465 2.777475
0.407337 2.781312
0.401197 2.785136
0.395045 2.788950
0.388884 2.792754
0.382714 2.796549
0.376535 2.800336
0.370350 2.804115
0.364158 2.807888
0.357961 2.811656
0.351760 2.815420
0.345555 2.819180
0.339347 2.822938
0.333138 2.826694
0.326928 2.830449
0.320719 2.834204
0.314511 2.837961
0.308304 2.841720
0.302101 2.845482
0.295902 2.849248
0.289708 2.853018
0.283519 2.856795
0.277337 2.860578
0.271163 2.864369
0.264998 2.868169
0.258842 2.871978
0.252696 2.875797
0.246562 2.879628
0.240440 2.883472
0.234332 2.887328
0.228237 2.891199
0.222158 2.895085
0.216095 2.898986
0.210049 2.902905
0.204020 2.906842
0.198011 2.910797
0.192021 2.914773
0.186052 2.918768
0.180104 2.922786
0.174179 2.926826
0.168277 2.930889
0.162400 2.934977
0.156548 2.939090
0.150723 2.943230
0.144924 2.947396
0.139154 2.951591
0.133413 2.955815
0.127701 2.960068
0.122021 2.964353
0.116372 2.968669
0.110756 2.973018
0.105174 2.977401
0.099626 2.981819
0.094114 2.986271
0.088638 2.990761
0.083200 2.995287
0.077800 2.999852
0.072439 3.004457
0.067118 3.009101
0.061839 3.013787
0.056601 3.018514
NaN NaN
1.027243 1.996321
1.027880 2.001279
1.028545 2.006238
1.029237 2.011196
1.029955 2.016154
1.030699 2.021113
1.031468 2.026071
1.032261 2.031030
1.033078 2.035988
1.033918 2.040947
1.034781 2.045905
1.035665 2.050863
1.036570 2.055822
1.037496 2.060780
1.038442 2.065739
1.039407 2.070697
1.040391 2.075655
1.041392 2.080614
1.042411 2.085572
1.043446 2.090531
1.044498 2.095489
1.045564 2.100448
1.046646 2.105406
1.047741 2.110364
1.048850 2.115323
1.049972 2.120281
1.051105 2.125240
1.052250 2.130198
1.053406 2.135157
1.054572 2.140115
1.055748 2.145073
1.056933 2.150032
1.058125 2.154990
1.059326 2.159949
1.060533 2.164907
1.061746 2.169865
1.062966 2.174824
1.064190 2.179782
1.065418 2.184741
1.066650 2.189699
1.067886 2.194658
1.069123 2.199616
1.070363 2.204574
1.071603 2.209533
1.072844 2.214491
1.074085 2.219450
1.075325 2.224408
1.076564 2.229367
1.077800 2.234325
1.079034 2.239283
1.080264 2.244242
1.081490 2.249200
1.082712 2.254159
1.083928 2.259117
1.085138 2.264076
1.086342 2.269034
1.087538 2.273992
1.088726 2.278951
1.089906 2.283909
1.091077 2.288868
1.092237 2.293826
1.093387 2.298784
1.094526 2.303743
1.095653 2.308701
1.096768 2.313660
1.097870 2.318618
1.098957 2.323577
1.100031 2.328535
1.101089 2.333493
1.102132 2.338452
1.103158 2.343410
1.104168 2.348369
1.105159 2.353327
1.106133 2.358286
1.107087 2.363244
1.108022 2.368202
1.108937 2.373161
1.109831 2.378119
1.110704 2.383078
1.111554 2.388036
1.112381 2.392994
1.113185 2.397953
1.113965 2.402911
1.114721 2.407870
1.115450 2.412828
1.116154 2.417787
1.116831 2.422745
1.117481 2.427703
1.118103 2.432662
1.118696 2.437620
1.119260 2.442579
1.119794 2.447537
1.120297 2.452496
1.120770 2.457454
1.121210 2.462412
1.121618 2.467371
1.121993 2.472329
1.122334 2.477288
1.122641 2.482246
1.122912 2.487205
1.123148 2.492163
NaN NaN
1.123148 2.492163
1.123347 2.497122
1.123508 2.502080
1.123633 2.507039
1.123722 2.511997
1.123776 2.516956
1.123794 2.521915
1.123779 2.526873
1.123730 2.531832
1.123647 2.536791
1.123533 2.541749
1.123386 2.546708
1.123209 2.551666
1.123000 2.556625
1.122762 2.561584
1.122494 2.566542
1.122198 2.571501
1.121873 2.576459
1.121521 2.581418
1.121142 2.586377
1.120737 2.591335
1.120306 2.596294
1.119849 2.601253
1.119368 2.606211
1.118864 2.611170
1.118336 2.616128
1.117785 2.621087
1.117212 2.626046
1.116617 2.631004
1.116002 2.635963
1.115366 2.640922
1.114711 2.645880
1.114036 2.650839
1.113344 2.655797
1.112633 2.660756
1.111905 2.665715
1.111160 2.670673
1.110399 2.675632
1.109623 2.680591
1.108832 2.685549
1.108027 2.690508
1.107208 2.695466
1.106376 2.700425
1.105531 2.705384
1.104675 2.710342
1.103808 2.715301
1.102930 2.720259
1.102042 2.725218
1.101144 2.730177
1.100238 2.735135
1.099324 2.740094
1.098402 2.745053
1.097473 2.750011
1.096538 2.754970
1.095597 2.759928
1.094650 2.764887
1.093700 2.769846
1.092745 2.774804
1.091787 2.779763
1.090826 2.784722
1.089863 2.789680
1.088899 2.794639
1.087934 2.799597
1.086968 2.804556
1.086003 2.809515
1.085039 2.814473
1.084076 2.819432
1.083115 2.824391
1.082157 2.829349
1.081202 2.834308
1.080252 2.839266
1.079305 2.844225
1.078364 2.849184
1.077429 2.854142
1.076500 2.859101
1.075578 2.864059
1.074664 2.869018
1.073757 2.873977
1.072860 2.878935
1.071972 2.883894
1.071094 2.888853
1.070226 2.893811
1.069370 2.898770
1.068526 2.903728
1.067694 2.908687
1.066875 2.913646
1.066069 2.918604
1.065278 2.923563
1.064502 2.928522
1.063741 2.933480
1.062996 2.938439
1.062268 2.943397
1.061557 2.948356
1.060864 2.953315
1.060189 2.958273
1.059534 2.963232
1.058898 2.968191
1.058283 2.973149
1.057688 2.978108
1.057115 2.983066
1.056564 2.988025
NaN NaN
0.056601 3.018514
0.061602 3.018740
0.066602 3.018952
0.071603 3.019150
0.076603 3.019333
0.081604 3.019502
0.086604 3.019657
0.091605 3.019798
0.096605 3.019926
0.101606 3.020040
0.106606 3.020141
0.111607 3.020229
0.116607 3.020304
0.121608 3.020367
0.126609 3.020416
0.131609 3.020453
0.136610 3.020478
0.141610 3.020491
0.146611 3.020491
0.151611 3.020480
0.156612 3.020458
0.161612 3.020423
0.166613 3.020378
0.171613 3.020321
0.176614 3.020253
0.181614 3.020175
0.186615 3.020085
0.191615 3.019985
0.196616 3.019875
0.201617 3.019755
0.206617 3.019625
0.211618 3.019484
0.216618 3.019334
0.221619 3.019175
0.226619 3.019006
0.231620 3.018828
0.236620 3.018641
0.241621 3.018444
0.246621 3.018240
0.251622 3.018026
0.256622 3.017804
0.261623 3.017574
0.266623 3.017336
0.271624 3.017090
0.276625 3.016836
0.281625 3.016575
0.286626 3.016306
0.291626 3.016030
0.296627 3.015746
0.301627 3.015456
0.306628 3.015159
0.311628 3.014855
0.316629 3.014545
0.321629 3.014229
0.326630 3.013906
0.331630 3.013577
0.336631 3.013243
0.341631 3.012903
0.346632 3.012557
0.351633 3.012206
0.356633 3.011850
0.361634 3.011489
0.366634 3.011123
0.371635 3.010753
0.376635 3.010377
0.381636 3.009998
0.386636 3.009614
0.391637 3.009226
0.396637 3.008835
0.401638 3.008439
0.406638 3.008040
0.411639 3.007638
0.416639 3.007233
0.421640 3.006824
0.426641 3.006412
0.431641 3.005998
0.436642 3.005581
0.441642 3.005162
0.446643 3.004741
0.451643 3.004317
0.456644 3.003891
0.461644 3.003464
0.466645 3.003035
0.471645 3.002605
0.476646 3.002173
0.481646 3.001740
0.486647 3.001306
0.491648 3.000872
0.496648 3.000437
0.501649 3.000001
0.506649 2.999565
0.511650 2.999129
0.516650 2.998693
0.521651 2.998257
0.526651 2.997821
0.531652 2.997386
0.536652 2.996951
0.541653 2.996518
0.546653 2.996085
0.551654 2.995654
0.556654 2.995223
NaN NaN
0.556654 2.995223
0.561654 2.994795
0.566653 2.994369
0.571652 2.993945
0.576651 2.993523
0.581650 2.993105
0.586649 2.992689
0.591648 2.992276
0.596647 2.991866
0.601646 2.991460
0.606645 2.991057
0.611644 2.990657
0.616644 2.990262
0.621643 2.989870
0.626642 2.989482
0.631641 2.989099
0.636640 2.988720
0.641639 2.988345
0.646638 2.987975
0.651637 2.987610
0.656636 2.987250
0.661635 2.986894
0.666635 2.986545
0.671634 2.986200
0.676633 2.985861
0.681632 2.985528
0.686631 2.985201
0.691630 2.984880
0.696629 2.984565
0.701628 2.984256
0.706627 2.983954
0.711626 2.983659
0.716626 2.983370
0.721625 2.983088
0.726624 2.982813
0.731623 2.982546
0.736622 2.982286
0.741621 2.982033
0.746620 2.981789
0.751619 2.981552
0.756618 2.981323
0.761617 2.981102
0.766616 2.980890
0.771616 2.980686
0.776615 2.980491
0.781614 2.980304
0.786613 2.980126
0.791612 2.979958
0.796611 2.979799
0.801610 2.979649
0.806609 2.979508
0.811608 2.979378
0.816607 2.979257
0.821607 2.979146
0.826606 2.979046
0.831605 2.978955
0.836604 2.978875
0.841603 2.978806
0.846602 2.978747
0.851601 2.978700
0.856600 2.978663
0.861599 2.978638
0.866598 2.978624
0.871597 2.978622
0.876597 2.978631
0.881596 2.978652
0.886595 2.978685
0.891594 2.978730
0.896593 2.978788
0.901592 2.978857
0.906591 2.978940
0.911590 2.979035
0.916589 2.979143
0.921588 2.979264
0.926588 2.979399
0.931587 2.979546
0.936586 2.979708
0.941585 2.979883
0.946584 2.980071
0.951583 2.980274
0.956582 2.980491
0.961581 2.980722
0.966580 2.980967
0.971579 2.981227
0.976578 2.981502
0.981578 2.981792
0.986577 2.982096
0.991576 2.982416
0.996575 2.982751
1.001574 2.983102
1.006573 2.983468
1.011572 2.983850
1.016571 2.984248
1.021570 2.984663
1.026569 2.985093
1.031569 2.985540
1.036568 2.986003
1.041567 2.986483
1.046566 2.986980
1.051565 2.987494
1.056564 2.988025

